JGraphT -- A Java library for graph data structures and algorithms

Mathematical software and graph-theoretical algorithmic packages to efficiently model, analyze and query graphs are crucial in an era where large-scale spatial, societal and economic network data are abundantly available. One such package is JGraphT, a programming library which contains very efficient and generic graph data-structures along with a large collection of state-of-the-art algorithms. The library is written in Java with stability, interoperability and performance in mind. A distinctive feature of this library is the ability to model vertices and edges as arbitrary objects, thereby permitting natural representations of many common networks including transportation, social and biological networks. Besides classic graph algorithms such as shortest-paths and spanning-tree algorithms, the library contains numerous advanced algorithms: graph and subgraph isomorphism; matching and flow problems; approximation algorithms for NP-hard problems such as independent set and TSP; and several more exotic algorithms such as Berge graph detection. Due to its versatility and generic design, JGraphT is currently used in large-scale commercial, non-commercial and academic research projects. In this work we describe in detail the design and underlying structure of the library, and discuss its most important features and algorithms. A computational study is conducted to evaluate the performance of JGraphT versus a number of similar libraries. Experiments on a large number of graphs over a variety of popular algorithms show that JGraphT is highly competitive with other established libraries such as NetworkX or the BGL.

==> plots.r1/USA-BGL-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;BGL;264346;39.7
dijkstra;BGL;321270;46.3
dijkstra;BGL;435666;64.3
dijkstra;BGL;1070376;162.0
dijkstra;BGL;1207945;196.5
dijkstra;BGL;1524453;262.6
dijkstra;BGL;1890815;318.7
dijkstra;BGL;2758119;473.4
dijkstra;BGL;3598623;658.2
dijkstra;BGL;6262104;1213.9
dijkstra;BGL;14081816;4368.5


==> plots.r1/USA-igraph-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;igraph;264346;96.3
dijkstra;igraph;321270;109.2
dijkstra;igraph;435666;156.8
dijkstra;igraph;1070376;402.8
dijkstra;igraph;1207945;509.7
dijkstra;igraph;1524453;663.6
dijkstra;igraph;1890815;827.8
dijkstra;igraph;2758119;1298.9
dijkstra;igraph;3598623;1819.9
dijkstra;igraph;6262104;3322.5
dijkstra;igraph;14081816;11158.5


==> plots.r1/USA-jgrapht-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht;264346;2121.0
boruvka;jgrapht;321270;2591.0
boruvka;jgrapht;435666;3191.0
boruvka;jgrapht;1070376;11091.0
boruvka;jgrapht;1207945;11514.0
boruvka;jgrapht;1524453;15359.0
boruvka;jgrapht;1890815;21389.0
boruvka;jgrapht;2758119;31426.0
boruvka;jgrapht;3598623;41009.0
boruvka;jgrapht;6262104;75395.0
boruvka;jgrapht;14081816;203959.0


==> plots.r1/USA-jgrapht-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht;264346;206.8
dijkstra;jgrapht;321270;234.1
dijkstra;jgrapht;435666;321.7
dijkstra;jgrapht;1070376;956.4
dijkstra;jgrapht;1207945;1122.4
dijkstra;jgrapht;1524453;1616.6
dijkstra;jgrapht;1890815;2024.7
dijkstra;jgrapht;2758119;3516.2
dijkstra;jgrapht;3598623;4848.4
dijkstra;jgrapht;6262104;9132.0
dijkstra;jgrapht;14081816;31666.0


==> plots.r1/USA-jgrapht-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht;264346;756.0
kruskal;jgrapht;321270;868.0
kruskal;jgrapht;435666;1268.0
kruskal;jgrapht;1070376;3376.0
kruskal;jgrapht;1207945;3771.0
kruskal;jgrapht;1524453;4890.0
kruskal;jgrapht;1890815;7103.0
kruskal;jgrapht;2758119;10624.0
kruskal;jgrapht;3598623;15377.0
kruskal;jgrapht;6262104;29580.0
kruskal;jgrapht;14081816;73802.0


==> plots.r1/USA-jgrapht-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht;264346;292.0
prim;jgrapht;321270;325.0
prim;jgrapht;435666;465.0
prim;jgrapht;1070376;2251.0
prim;jgrapht;1207945;2341.0
prim;jgrapht;1524453;2767.0
prim;jgrapht;1890815;4650.0
prim;jgrapht;2758119;5333.0
prim;jgrapht;3598623;7962.0
prim;jgrapht;6262104;17419.0
prim;jgrapht;14081816;52494.0


==> plots.r1/USA-jgrapht-sparse-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht-sparse;264346;1553.0
boruvka;jgrapht-sparse;321270;1952.0
boruvka;jgrapht-sparse;435666;2806.0
boruvka;jgrapht-sparse;1070376;9264.0
boruvka;jgrapht-sparse;1207945;10750.0
boruvka;jgrapht-sparse;1524453;13800.0
boruvka;jgrapht-sparse;1890815;19592.0
boruvka;jgrapht-sparse;2758119;29403.0
boruvka;jgrapht-sparse;3598623;37800.0
boruvka;jgrapht-sparse;6262104;74709.0
boruvka;jgrapht-sparse;14081816;215361.0


==> plots.r1/USA-jgrapht-sparse-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht-sparse;264346;194.4
dijkstra;jgrapht-sparse;321270;255.7
dijkstra;jgrapht-sparse;435666;372.3
dijkstra;jgrapht-sparse;1070376;1042.9
dijkstra;jgrapht-sparse;1207945;1257.5
dijkstra;jgrapht-sparse;1524453;1678.5
dijkstra;jgrapht-sparse;1890815;2099.2
dijkstra;jgrapht-sparse;2758119;3511.7
dijkstra;jgrapht-sparse;3598623;5223.3
dijkstra;jgrapht-sparse;6262104;10327.4
dijkstra;jgrapht-sparse;14081816;32158.9


==> plots.r1/USA-jgrapht-sparse-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht-sparse;264346;811.0
kruskal;jgrapht-sparse;321270;913.0
kruskal;jgrapht-sparse;435666;1372.0
kruskal;jgrapht-sparse;1070376;3947.0
kruskal;jgrapht-sparse;1207945;4386.0
kruskal;jgrapht-sparse;1524453;6067.0
kruskal;jgrapht-sparse;1890815;8467.0
kruskal;jgrapht-sparse;2758119;11343.0
kruskal;jgrapht-sparse;3598623;15985.0
kruskal;jgrapht-sparse;6262104;32512.0
kruskal;jgrapht-sparse;14081816;86014.0


==> plots.r1/USA-jgrapht-sparse-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht-sparse;264346;221.0
prim;jgrapht-sparse;321270;247.0
prim;jgrapht-sparse;435666;360.0
prim;jgrapht-sparse;1070376;2204.0
prim;jgrapht-sparse;1207945;2450.0
prim;jgrapht-sparse;1524453;2935.0
prim;jgrapht-sparse;1890815;3693.0
prim;jgrapht-sparse;2758119;5035.0
prim;jgrapht-sparse;3598623;9929.0
prim;jgrapht-sparse;6262104;14907.0
prim;jgrapht-sparse;14081816;52220.0


==> plots.r1/USA-jung-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jung;264346;1391.9
dijkstra;jung;321270;1581.2
dijkstra;jung;435666;2433.0
dijkstra;jung;1070376;6503.3
dijkstra;jung;1207945;7826.1
dijkstra;jung;1524453;10529.9
dijkstra;jung;1890815;12955.3
dijkstra;jung;2758119;20162.8
dijkstra;jung;3598623;27112.7
dijkstra;jung;6262104;52216.7
dijkstra;jung;14081816;158358.2


==> plots.r1/USA-networkx-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;networkx;264346;1073.9
dijkstra;networkx;321270;1224.5
dijkstra;networkx;435666;1677.4
dijkstra;networkx;1070376;4176.2
dijkstra;networkx;1207945;4775.8
dijkstra;networkx;1524453;6323.3
dijkstra;networkx;1890815;7657.3
dijkstra;networkx;2758119;11689.9
dijkstra;networkx;3598623;15145.3
dijkstra;networkx;6262104;26739.5
dijkstra;networkx;14081816;571458.5


==> plots.r1/barabasi-albert-20-10-BGL-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;BGL;1000;0.1
dijkstra;BGL;5000;1.9
dijkstra;BGL;10000;5.2
dijkstra;BGL;20000;12.6
dijkstra;BGL;30000;20.7
dijkstra;BGL;40000;28.4
dijkstra;BGL;50000;35.9
dijkstra;BGL;60000;44.0
dijkstra;BGL;70000;52.3
dijkstra;BGL;80000;60.6
dijkstra;BGL;90000;68.8
dijkstra;BGL;100000;78.1
dijkstra;BGL;125000;101.3
dijkstra;BGL;150000;124.0
dijkstra;BGL;175000;148.6
dijkstra;BGL;200000;176.7
dijkstra;BGL;225000;207.3
dijkstra;BGL;250000;238.2


==> plots.r1/barabasi-albert-20-10-BGL-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;BGL;1000;2.3
mcm;BGL;5000;12.0
mcm;BGL;10000;25.4
mcm;BGL;20000;56.9
mcm;BGL;30000;90.7
mcm;BGL;40000;123.5
mcm;BGL;50000;159.8
mcm;BGL;60000;200.0
mcm;BGL;70000;234.0
mcm;BGL;80000;266.7
mcm;BGL;90000;301.9
mcm;BGL;100000;342.1
mcm;BGL;125000;443.4
mcm;BGL;150000;560.3
mcm;BGL;175000;690.2
mcm;BGL;200000;842.8
mcm;BGL;225000;1031.4
mcm;BGL;250000;1197.0


==> plots.r1/barabasi-albert-20-10-BGL-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;BGL;1000;11.5
pagerank;BGL;5000;91.3
pagerank;BGL;10000;239.6
pagerank;BGL;20000;585.7
pagerank;BGL;30000;993.6
pagerank;BGL;40000;1424.6
pagerank;BGL;50000;1885.8
pagerank;BGL;60000;2348.5
pagerank;BGL;70000;2887.6
pagerank;BGL;80000;3416.8
pagerank;BGL;90000;4155.7
pagerank;BGL;100000;4990.3
pagerank;BGL;125000;6997.1
pagerank;BGL;150000;9811.2
pagerank;BGL;175000;12642.8
pagerank;BGL;200000;15808.9
pagerank;BGL;225000;20147.2
pagerank;BGL;250000;23552.7


==> plots.r1/barabasi-albert-20-10-cplex-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;cplex;1000;225.81019401550293
mcm;cplex;5000;1526.233148574829
mcm;cplex;10000;4036.1759424209595
mcm;cplex;20000;9183.614182472229
mcm;cplex;30000;16388.70759010315
mcm;cplex;40000;24750.754928588867
mcm;cplex;50000;33865.05510807037
mcm;cplex;60000;39446.519947052
mcm;cplex;70000;41630.14130592346
mcm;cplex;80000;45761.89110279083
mcm;cplex;90000;55270.6093788147
mcm;cplex;100000;52513.72926235199
mcm;cplex;125000;58258.7877035141
mcm;cplex;150000;77588.86682987213
mcm;cplex;175000;107295.65615653992
mcm;cplex;200000;110650.65960884094
mcm;cplex;225000;114857.90169239044
mcm;cplex;250000;128232.48600959778


==> plots.r1/barabasi-albert-20-10-fastutil-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;fastutil;1000;6.2
bundle;fastutil;5000;35.4
bundle;fastutil;10000;93.8
bundle;fastutil;20000;329.4
bundle;fastutil;30000;592.9
bundle;fastutil;40000;873.9
bundle;fastutil;50000;1190.8
bundle;fastutil;60000;1530.5
bundle;fastutil;70000;1823.5
bundle;fastutil;80000;2216.1
bundle;fastutil;90000;2638.6
bundle;fastutil;100000;2941.1
bundle;fastutil;125000;3851.9
bundle;fastutil;150000;4920.6
bundle;fastutil;175000;5976.0
bundle;fastutil;200000;7256.2
bundle;fastutil;225000;8154.5
bundle;fastutil;250000;9630.6


==> plots.r1/barabasi-albert-20-10-fastutil-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;fastutil;1000;1851484.0;185.1484
1;memory;fastutil;5000;10719243.2;214.384864
2;memory;fastutil;10000;21587340.8;215.873408
4;memory;fastutil;20000;43387655.2;216.938276
6;memory;fastutil;30000;59195607.2;197.31869066666667
8;memory;fastutil;40000;87074259.2;217.68564800000001
10;memory;fastutil;50000;103435328.0;206.870656
12;memory;fastutil;60000;118746553.6;197.91092266666666
14;memory;fastutil;70000;134076652.8;191.53807542857143
16;memory;fastutil;80000;174572238.4;218.21529800000002
18;memory;fastutil;90000;189887986.4;210.98665155555557
19;memory;fastutil;100000;207328383.2;207.3283832
20;memory;fastutil;125000;245682159.2;196.54572736
21;memory;fastutil;150000;284042486.4;189.36165759999997
22;memory;fastutil;175000;372740480.8;212.99456045714285
23;memory;fastutil;200000;415313395.2;207.6566976
24;memory;fastutil;225000;453714676.0;201.6509671111111
25;memory;fastutil;250000;492084935.2;196.83397408


==> plots.r1/barabasi-albert-20-10-guava-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava;1000;15.5
bundle;guava;5000;131.2
bundle;guava;10000;372.1
bundle;guava;20000;908.5
bundle;guava;30000;1486.8
bundle;guava;40000;2079.7
bundle;guava;50000;2761.0
bundle;guava;60000;3359.6
bundle;guava;70000;4268.4
bundle;guava;80000;4799.5
bundle;guava;90000;5657.1
bundle;guava;100000;6389.6
bundle;guava;125000;8150.3
bundle;guava;150000;10287.0
bundle;guava;175000;12350.3
bundle;guava;200000;15037.3
bundle;guava;225000;17175.6
bundle;guava;250000;19028.2


==> plots.r1/barabasi-albert-20-10-guava-graph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-graph;1000;12.3
bundle;guava-graph;5000;82.0
bundle;guava-graph;10000;237.9
bundle;guava-graph;20000;653.7
bundle;guava-graph;30000;1110.2
bundle;guava-graph;40000;1581.5
bundle;guava-graph;50000;2092.3
bundle;guava-graph;60000;2622.2
bundle;guava-graph;70000;3165.1
bundle;guava-graph;80000;3712.6
bundle;guava-graph;90000;4290.2
bundle;guava-graph;100000;4917.4
bundle;guava-graph;125000;6351.3
bundle;guava-graph;150000;8006.8
bundle;guava-graph;175000;9691.4
bundle;guava-graph;200000;11579.9
bundle;guava-graph;225000;13332.0
bundle;guava-graph;250000;15316.9


==> plots.r1/barabasi-albert-20-10-guava-graph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-graph;1000;2085101.6;208.51016
1;memory;guava-graph;5000;10932547.2;218.65094399999998
2;memory;guava-graph;10000;22006870.4;220.068704
4;memory;guava-graph;20000;44240891.2;221.20445600000002
6;memory;guava-graph;30000;65516402.4;218.38800799999999
8;memory;guava-graph;40000;88759276.0;221.89819
10;memory;guava-graph;50000;110203704.8;220.4074096
12;memory;guava-graph;60000;131396356.8;218.99392799999998
14;memory;guava-graph;70000;152580388.8;217.97198400000002
16;memory;guava-graph;80000;177969722.4;222.462153
18;memory;guava-graph;90000;199161383.2;221.29042577777776
19;memory;guava-graph;100000;220876676.0;220.876676
20;memory;guava-graph;125000;273885432.8;219.10834624
21;memory;guava-graph;150000;326916772.8;217.9445152
22;memory;guava-graph;175000;388315212.0;221.89440685714285
23;memory;guava-graph;200000;442425491.2;221.2127456
24;memory;guava-graph;225000;495485370.4;220.21572017777777
25;memory;guava-graph;250000;548533484.8;219.41339391999998


==> plots.r1/barabasi-albert-20-10-guava-network-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava;1000;2522592.0;252.2592
1;memory;guava;5000;13313355.2;266.26710399999996
2;memory;guava;10000;26769262.4;267.69262399999997
4;memory;guava;20000;53765600.0;268.828
6;memory;guava;30000;78749372.8;262.4979093333333
8;memory;guava;40000;107809492.8;269.523732
10;memory;guava;50000;132958568.0;265.917136
12;memory;guava;60000;157855228.0;263.09204666666665
14;memory;guava;70000;182767659.2;261.096656
16;memory;guava;80000;216060873.6;270.076092
18;memory;guava;90000;240960886.4;267.7343182222222
19;memory;guava;100000;266399080.0;266.39908
20;memory;guava;125000;328677296.8;262.94183744000003
21;memory;guava;150000;390978421.6;260.65228106666666
22;memory;guava;175000;470054176.0;268.60238628571426
23;memory;guava;200000;533434272.8;266.7171364
24;memory;guava;225000;595775964.0;264.7893173333333
25;memory;guava;250000;658094264.0;263.2377056


==> plots.r1/barabasi-albert-20-10-guava-valuegraph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-valuegraph;1000;12.5
bundle;guava-valuegraph;5000;81.8
bundle;guava-valuegraph;10000;242.5
bundle;guava-valuegraph;20000;659.9
bundle;guava-valuegraph;30000;1112.2
bundle;guava-valuegraph;40000;1609.6
bundle;guava-valuegraph;50000;2089.4
bundle;guava-valuegraph;60000;2602.3
bundle;guava-valuegraph;70000;3153.7
bundle;guava-valuegraph;80000;3750.1
bundle;guava-valuegraph;90000;4273.7
bundle;guava-valuegraph;100000;4929.4
bundle;guava-valuegraph;125000;6358.2
bundle;guava-valuegraph;150000;8083.6
bundle;guava-valuegraph;175000;9651.2
bundle;guava-valuegraph;200000;11520.0
bundle;guava-valuegraph;225000;13296.6
bundle;guava-valuegraph;250000;15277.4


==> plots.r1/barabasi-albert-20-10-guava-valuegraph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-valuegraph;1000;2085045.6;208.50456
1;memory;guava-valuegraph;5000;10932491.2;218.649824
2;memory;guava-valuegraph;10000;22006814.4;220.068144
4;memory;guava-valuegraph;20000;44240835.2;221.20417600000002
6;memory;guava-valuegraph;30000;65516346.4;218.38782133333333
8;memory;guava-valuegraph;40000;88759220.0;221.89805
10;memory;guava-valuegraph;50000;110203648.8;220.4072976
12;memory;guava-valuegraph;60000;131396300.8;218.99383466666666
14;memory;guava-valuegraph;70000;152580332.8;217.97190400000002
16;memory;guava-valuegraph;80000;177969666.4;222.462083
18;memory;guava-valuegraph;90000;199161327.2;221.29036355555553
19;memory;guava-valuegraph;100000;220876620.0;220.87662
20;memory;guava-valuegraph;125000;273885376.8;219.10830144000002
21;memory;guava-valuegraph;150000;326916716.8;217.9444778666667
22;memory;guava-valuegraph;175000;388315156.0;221.89437485714285
23;memory;guava-valuegraph;200000;442425435.2;221.2127176
24;memory;guava-valuegraph;225000;495485314.4;220.21569528888887
25;memory;guava-valuegraph;250000;548533428.8;219.41337151999997


==> plots.r1/barabasi-albert-20-10-igraph-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;igraph;1000;0.7
dijkstra;igraph;5000;3.1
dijkstra;igraph;10000;8.2
dijkstra;igraph;20000;21.3
dijkstra;igraph;30000;32.1
dijkstra;igraph;40000;49.2
dijkstra;igraph;50000;61.7
dijkstra;igraph;60000;82.6
dijkstra;igraph;70000;95.9
dijkstra;igraph;80000;113.4
dijkstra;igraph;90000;139.3
dijkstra;igraph;100000;165.0
dijkstra;igraph;125000;207.3
dijkstra;igraph;150000;264.0
dijkstra;igraph;175000;324.6
dijkstra;igraph;200000;378.9
dijkstra;igraph;225000;441.3
dijkstra;igraph;250000;485.2


==> plots.r1/barabasi-albert-20-10-igraph-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;igraph;1000;0.3
pagerank;igraph;5000;3.1
pagerank;igraph;10000;6.4
pagerank;igraph;20000;12.7
pagerank;igraph;30000;20.2
pagerank;igraph;40000;28.5
pagerank;igraph;50000;37.2
pagerank;igraph;60000;48.4
pagerank;igraph;70000;62.6
pagerank;igraph;80000;71.7
pagerank;igraph;90000;86.1
pagerank;igraph;100000;96.9
pagerank;igraph;125000;126.4
pagerank;igraph;150000;157.0
pagerank;igraph;175000;189.7
pagerank;igraph;200000;220.5
pagerank;igraph;225000;251.5
pagerank;igraph;250000;280.8


==> plots.r1/barabasi-albert-20-10-jgrapht-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht;1000;8.8
boruvka;jgrapht;5000;57.8
boruvka;jgrapht;10000;138.5
boruvka;jgrapht;20000;344.4
boruvka;jgrapht;30000;556.9
boruvka;jgrapht;40000;829.3
boruvka;jgrapht;50000;1107.7
boruvka;jgrapht;60000;1356.8
boruvka;jgrapht;70000;1666.0
boruvka;jgrapht;80000;1912.6
boruvka;jgrapht;90000;2197.7
boruvka;jgrapht;100000;2514.3
boruvka;jgrapht;125000;3402.2
boruvka;jgrapht;150000;4214.7
boruvka;jgrapht;175000;5218.2
boruvka;jgrapht;200000;6088.8
boruvka;jgrapht;225000;7170.2
boruvka;jgrapht;250000;8110.9


==> plots.r1/barabasi-albert-20-10-jgrapht-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht;1000;6.5
bundle;jgrapht;5000;34.9
bundle;jgrapht;10000;89.9
bundle;jgrapht;20000;309.9
bundle;jgrapht;30000;533.6
bundle;jgrapht;40000;776.5
bundle;jgrapht;50000;1059.1
bundle;jgrapht;60000;1351.1
bundle;jgrapht;70000;1611.2
bundle;jgrapht;80000;1950.7
bundle;jgrapht;90000;2322.9
bundle;jgrapht;100000;2583.0
bundle;jgrapht;125000;3361.9
bundle;jgrapht;150000;4349.6
bundle;jgrapht;175000;5427.2
bundle;jgrapht;200000;6596.8
bundle;jgrapht;225000;7495.9
bundle;jgrapht;250000;8827.0


==> plots.r1/barabasi-albert-20-10-jgrapht-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht;1000;6.2
dijkstra;jgrapht;5000;30.0
dijkstra;jgrapht;10000;65.8
dijkstra;jgrapht;15000;127.8
dijkstra;jgrapht;20000;177.2
dijkstra;jgrapht;25000;227.5
dijkstra;jgrapht;30000;280.3
dijkstra;jgrapht;35000;334.0
dijkstra;jgrapht;40000;387.0
dijkstra;jgrapht;45000;442.5
dijkstra;jgrapht;50000;502.6
dijkstra;jgrapht;55000;557.2
dijkstra;jgrapht;60000;612.2
dijkstra;jgrapht;65000;673.1
dijkstra;jgrapht;70000;731.4
dijkstra;jgrapht;75000;791.5
dijkstra;jgrapht;80000;851.2
dijkstra;jgrapht;85000;910.5
dijkstra;jgrapht;90000;973.0
dijkstra;jgrapht;100000;1101.9
dijkstra;jgrapht;125000;1419.5
dijkstra;jgrapht;150000;1787.3
dijkstra;jgrapht;175000;2142.3
dijkstra;jgrapht;200000;2526.1
dijkstra;jgrapht;225000;2893.2
dijkstra;jgrapht;250000;3290.8


==> plots.r1/barabasi-albert-20-10-jgrapht-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht;1000;4.8
kruskal;jgrapht;5000;28.2
kruskal;jgrapht;10000;61.1
kruskal;jgrapht;20000;181.0
kruskal;jgrapht;30000;305.0
kruskal;jgrapht;40000;437.6
kruskal;jgrapht;50000;581.5
kruskal;jgrapht;60000;728.8
kruskal;jgrapht;70000;879.5
kruskal;jgrapht;80000;1045.4
kruskal;jgrapht;90000;1195.9
kruskal;jgrapht;100000;1354.7
kruskal;jgrapht;125000;1775.9
kruskal;jgrapht;150000;2195.4
kruskal;jgrapht;175000;2658.6
kruskal;jgrapht;200000;3084.3
kruskal;jgrapht;225000;3545.2
kruskal;jgrapht;250000;4002.4


==> plots.r1/barabasi-albert-20-10-jgrapht-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht;1000;2.3
mcm;jgrapht;5000;13.4
mcm;jgrapht;10000;31.2
mcm;jgrapht;20000;99.2
mcm;jgrapht;30000;179.1
mcm;jgrapht;40000;260.4
mcm;jgrapht;50000;364.5
mcm;jgrapht;60000;477.6
mcm;jgrapht;70000;566.4
mcm;jgrapht;80000;718.3
mcm;jgrapht;90000;883.7
mcm;jgrapht;100000;944.7
mcm;jgrapht;125000;1224.3
mcm;jgrapht;150000;1667.4
mcm;jgrapht;175000;1961.5
mcm;jgrapht;200000;2433.9
mcm;jgrapht;225000;2604.1
mcm;jgrapht;250000;3207.7


==> plots.r1/barabasi-albert-20-10-jgrapht-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht;1000;2323836.0;232.3836
1;memory;jgrapht;5000;12322859.2;246.45718399999998
2;memory;jgrapht;10000;24795500.8;247.95500800000002
4;memory;jgrapht;20000;49804920.0;249.0246
6;memory;jgrapht;30000;72819639.2;242.73213066666668
8;memory;jgrapht;40000;99909811.2;249.774528
10;memory;jgrapht;50000;123084448.0;246.168896
12;memory;jgrapht;60000;145995725.6;243.3262093333333
14;memory;jgrapht;70000;168925829.6;241.3226137142857
16;memory;jgrapht;80000;200244048.0;250.30506
18;memory;jgrapht;90000;223159762.4;247.95529155555556
19;memory;jgrapht;100000;246627328.8;246.62732880000002
20;memory;jgrapht;125000;303981092.8;243.18487424
21;memory;jgrapht;150000;361341650.4;240.89443359999999
22;memory;jgrapht;175000;435484996.8;248.84856960000002
23;memory;jgrapht;200000;493912164.0;246.956082
24;memory;jgrapht;225000;551313447.2;245.02819875555556
25;memory;jgrapht;250000;608683869.6;243.47354784


==> plots.r1/barabasi-albert-20-10-jgrapht-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht;1000;7.3
pagerank;jgrapht;5000;36.0
pagerank;jgrapht;10000;74.1
pagerank;jgrapht;20000;210.5
pagerank;jgrapht;30000;341.0
pagerank;jgrapht;40000;475.6
pagerank;jgrapht;50000;619.0
pagerank;jgrapht;60000;762.8
pagerank;jgrapht;70000;916.3
pagerank;jgrapht;80000;1053.8
pagerank;jgrapht;90000;1207.7
pagerank;jgrapht;100000;1361.5
pagerank;jgrapht;125000;1753.1
pagerank;jgrapht;150000;2158.4
pagerank;jgrapht;175000;2585.6
pagerank;jgrapht;200000;3005.9
pagerank;jgrapht;225000;3444.8
pagerank;jgrapht;250000;3873.5


==> plots.r1/barabasi-albert-20-10-jgrapht-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht;1000;2.3
prim;jgrapht;5000;11.6
prim;jgrapht;10000;27.9
prim;jgrapht;20000;99.6
prim;jgrapht;30000;173.7
prim;jgrapht;40000;256.1
prim;jgrapht;50000;337.9
prim;jgrapht;60000;425.2
prim;jgrapht;70000;510.9
prim;jgrapht;80000;602.5
prim;jgrapht;90000;694.5
prim;jgrapht;100000;800.9
prim;jgrapht;125000;1048.7
prim;jgrapht;150000;1299.6
prim;jgrapht;175000;1555.3
prim;jgrapht;200000;1852.5
prim;jgrapht;225000;2124.6
prim;jgrapht;250000;2430.6


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht-sparse;1000;8.8
boruvka;jgrapht-sparse;5000;54.0
boruvka;jgrapht-sparse;10000;120.4
boruvka;jgrapht-sparse;20000;264.5
boruvka;jgrapht-sparse;30000;420.4
boruvka;jgrapht-sparse;40000;606.3
boruvka;jgrapht-sparse;50000;804.2
boruvka;jgrapht-sparse;60000;963.1
boruvka;jgrapht-sparse;70000;1208.2
boruvka;jgrapht-sparse;80000;1492.1
boruvka;jgrapht-sparse;90000;1875.7
boruvka;jgrapht-sparse;100000;2135.8
boruvka;jgrapht-sparse;125000;2682.5
boruvka;jgrapht-sparse;150000;3449.5
boruvka;jgrapht-sparse;175000;4170.4
boruvka;jgrapht-sparse;200000;5053.5
boruvka;jgrapht-sparse;225000;6304.1
boruvka;jgrapht-sparse;250000;7083.6


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht-sparse;1000;6.5
bundle;jgrapht-sparse;5000;37.6
bundle;jgrapht-sparse;10000;87.0
bundle;jgrapht-sparse;20000;223.9
bundle;jgrapht-sparse;30000;409.0
bundle;jgrapht-sparse;40000;614.1
bundle;jgrapht-sparse;50000;854.7
bundle;jgrapht-sparse;60000;1137.4
bundle;jgrapht-sparse;70000;1383.9
bundle;jgrapht-sparse;80000;1708.0
bundle;jgrapht-sparse;90000;2008.0
bundle;jgrapht-sparse;100000;2228.6
bundle;jgrapht-sparse;125000;2988.1
bundle;jgrapht-sparse;150000;4031.2
bundle;jgrapht-sparse;175000;4975.7
bundle;jgrapht-sparse;200000;5902.6
bundle;jgrapht-sparse;225000;6623.6
bundle;jgrapht-sparse;250000;7945.0


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht-sparse;1000;2.9
dijkstra;jgrapht-sparse;5000;11.1
dijkstra;jgrapht-sparse;10000;24.8
dijkstra;jgrapht-sparse;15000;40.4
dijkstra;jgrapht-sparse;20000;59.6
dijkstra;jgrapht-sparse;25000;91.3
dijkstra;jgrapht-sparse;30000;110.0
dijkstra;jgrapht-sparse;35000;129.4
dijkstra;jgrapht-sparse;40000;157.0
dijkstra;jgrapht-sparse;45000;192.7
dijkstra;jgrapht-sparse;50000;214.1
dijkstra;jgrapht-sparse;55000;245.7
dijkstra;jgrapht-sparse;60000;274.1
dijkstra;jgrapht-sparse;65000;297.6
dijkstra;jgrapht-sparse;70000;329.4
dijkstra;jgrapht-sparse;75000;359.1
dijkstra;jgrapht-sparse;80000;391.5
dijkstra;jgrapht-sparse;85000;421.0
dijkstra;jgrapht-sparse;90000;453.1
dijkstra;jgrapht-sparse;100000;516.1
dijkstra;jgrapht-sparse;125000;745.6
dijkstra;jgrapht-sparse;150000;886.4
dijkstra;jgrapht-sparse;175000;1056.7
dijkstra;jgrapht-sparse;200000;1262.9
dijkstra;jgrapht-sparse;225000;1417.4
dijkstra;jgrapht-sparse;250000;1635.1


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht-sparse;1000;7.2
kruskal;jgrapht-sparse;5000;40.6
kruskal;jgrapht-sparse;10000;87.8
kruskal;jgrapht-sparse;20000;204.0
kruskal;jgrapht-sparse;30000;351.2
kruskal;jgrapht-sparse;40000;507.3
kruskal;jgrapht-sparse;50000;688.2
kruskal;jgrapht-sparse;60000;867.8
kruskal;jgrapht-sparse;70000;1075.3
kruskal;jgrapht-sparse;80000;1253.7
kruskal;jgrapht-sparse;90000;1464.4
kruskal;jgrapht-sparse;100000;1672.6
kruskal;jgrapht-sparse;125000;2217.7
kruskal;jgrapht-sparse;150000;2766.4
kruskal;jgrapht-sparse;175000;3346.6
kruskal;jgrapht-sparse;200000;3953.8
kruskal;jgrapht-sparse;225000;4580.6
kruskal;jgrapht-sparse;250000;5224.2


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht-sparse;1000;2.3
mcm;jgrapht-sparse;5000;12.7
mcm;jgrapht-sparse;10000;27.3
mcm;jgrapht-sparse;20000;60.7
mcm;jgrapht-sparse;30000;107.6
mcm;jgrapht-sparse;40000;163.6
mcm;jgrapht-sparse;50000;232.1
mcm;jgrapht-sparse;60000;312.3
mcm;jgrapht-sparse;70000;374.4
mcm;jgrapht-sparse;80000;488.9
mcm;jgrapht-sparse;90000;612.2
mcm;jgrapht-sparse;100000;653.8
mcm;jgrapht-sparse;125000;888.6
mcm;jgrapht-sparse;150000;1278.1
mcm;jgrapht-sparse;175000;1576.4
mcm;jgrapht-sparse;200000;2009.6
mcm;jgrapht-sparse;225000;2129.1
mcm;jgrapht-sparse;250000;2682.3


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht-sparse;1000;283888.0;28.3888
1;memory;jgrapht-sparse;5000;1419888.0;28.39776
2;memory;jgrapht-sparse;10000;2839888.0;28.39888
4;memory;jgrapht-sparse;20000;5679888.0;28.39944
6;memory;jgrapht-sparse;30000;8519888.0;28.399626666666666
8;memory;jgrapht-sparse;40000;11359888.0;28.39972
10;memory;jgrapht-sparse;50000;14199888.0;28.399776
12;memory;jgrapht-sparse;60000;17039888.0;28.399813333333334
14;memory;jgrapht-sparse;70000;19879888.0;28.39984
16;memory;jgrapht-sparse;80000;22719888.0;28.39986
18;memory;jgrapht-sparse;90000;25559888.0;28.399875555555557
19;memory;jgrapht-sparse;100000;28399888.0;28.399888
20;memory;jgrapht-sparse;125000;35499888.0;28.3999104
21;memory;jgrapht-sparse;150000;42599888.0;28.399925333333332
22;memory;jgrapht-sparse;175000;49699888.0;28.399936
23;memory;jgrapht-sparse;200000;56799888.0;28.399944
24;memory;jgrapht-sparse;225000;63899888.0;28.399950222222223
25;memory;jgrapht-sparse;250000;70999888.0;28.3999552


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht-sparse;1000;2.9
pagerank;jgrapht-sparse;5000;14.1
pagerank;jgrapht-sparse;10000;28.9
pagerank;jgrapht-sparse;20000;66.1
pagerank;jgrapht-sparse;30000;120.4
pagerank;jgrapht-sparse;40000;171.0
pagerank;jgrapht-sparse;50000;227.6
pagerank;jgrapht-sparse;60000;287.5
pagerank;jgrapht-sparse;70000;356.7
pagerank;jgrapht-sparse;80000;412.5
pagerank;jgrapht-sparse;90000;496.1
pagerank;jgrapht-sparse;100000;560.2
pagerank;jgrapht-sparse;125000;736.7
pagerank;jgrapht-sparse;150000;919.3
pagerank;jgrapht-sparse;175000;1115.3
pagerank;jgrapht-sparse;200000;1313.4
pagerank;jgrapht-sparse;225000;1576.5
pagerank;jgrapht-sparse;250000;1505.9


==> plots.r1/barabasi-albert-20-10-jgrapht-sparse-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht-sparse;1000;2.5
prim;jgrapht-sparse;5000;12.9
prim;jgrapht-sparse;10000;28.2
prim;jgrapht-sparse;20000;73.0
prim;jgrapht-sparse;30000;140.1
prim;jgrapht-sparse;40000;217.4
prim;jgrapht-sparse;50000;291.4
prim;jgrapht-sparse;60000;371.3
prim;jgrapht-sparse;70000;451.3
prim;jgrapht-sparse;80000;536.7
prim;jgrapht-sparse;90000;622.6
prim;jgrapht-sparse;100000;721.8
prim;jgrapht-sparse;125000;959.0
prim;jgrapht-sparse;150000;1190.7
prim;jgrapht-sparse;175000;1449.9
prim;jgrapht-sparse;200000;1723.0
prim;jgrapht-sparse;225000;2143.3
prim;jgrapht-sparse;250000;2469.8


==> plots.r1/barabasi-albert-20-10-jung-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jung;1000;13.8
dijkstra;jung;5000;83.1
dijkstra;jung;10000;177.4
dijkstra;jung;20000;386.9
dijkstra;jung;30000;650.3
dijkstra;jung;40000;888.2
dijkstra;jung;50000;1155.4
dijkstra;jung;60000;1489.8
dijkstra;jung;70000;1576.4
dijkstra;jung;80000;1950.8
dijkstra;jung;90000;2430.8
dijkstra;jung;100000;2806.3
dijkstra;jung;125000;3729.0
dijkstra;jung;150000;4436.9
dijkstra;jung;175000;5546.6
dijkstra;jung;200000;6538.7
dijkstra;jung;225000;7803.8
dijkstra;jung;250000;9083.9


==> plots.r1/barabasi-albert-20-10-jung-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jung;1000;69.1
pagerank;jung;5000;485.8
pagerank;jung;10000;1120.1
pagerank;jung;20000;2362.9
pagerank;jung;30000;3954.5
pagerank;jung;40000;5659.7
pagerank;jung;50000;7540.2
pagerank;jung;60000;9601.4
pagerank;jung;70000;11617.5
pagerank;jung;80000;13828.6
pagerank;jung;90000;17025.4
pagerank;jung;100000;18177.6
pagerank;jung;125000;23993.8
pagerank;jung;150000;30005.6
pagerank;jung;175000;43473.8
pagerank;jung;200000;43403.0
pagerank;jung;225000;55805.4
pagerank;jung;250000;63330.9


==> plots.r1/barabasi-albert-20-10-lemon-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;lemon;1000;0.3
mcm;lemon;5000;1.7
mcm;lemon;10000;4.2
mcm;lemon;20000;9.8
mcm;lemon;30000;18.1
mcm;lemon;40000;29.7
mcm;lemon;50000;43.7
mcm;lemon;60000;58.9
mcm;lemon;70000;76.0
mcm;lemon;80000;95.9
mcm;lemon;90000;108.2
mcm;lemon;100000;133.4
mcm;lemon;125000;181.5
mcm;lemon;150000;232.3
mcm;lemon;175000;292.7
mcm;lemon;200000;338.7
mcm;lemon;225000;394.4
mcm;lemon;250000;458.7


==> plots.r1/barabasi-albert-20-10-networkx-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;networkx;1000;19.8
dijkstra;networkx;5000;106.0
dijkstra;networkx;10000;221.9
dijkstra;networkx;20000;481.5
dijkstra;networkx;30000;757.8
dijkstra;networkx;40000;1044.3
dijkstra;networkx;50000;1342.4
dijkstra;networkx;60000;1662.2
dijkstra;networkx;70000;1970.0
dijkstra;networkx;80000;2309.8
dijkstra;networkx;90000;2648.7
dijkstra;networkx;100000;2966.8
dijkstra;networkx;125000;3834.8
dijkstra;networkx;150000;4715.4
dijkstra;networkx;175000;5617.2
dijkstra;networkx;200000;6479.6
dijkstra;networkx;225000;7380.7
dijkstra;networkx;250000;8277.7


==> plots.r1/barabasi-albert-20-10-networkx-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;networkx;1000;449.7
pagerank;networkx;5000;2358.7
pagerank;networkx;10000;4764.2
pagerank;networkx;20000;9805.8
pagerank;networkx;30000;14928.8
pagerank;networkx;40000;20340.9
pagerank;networkx;50000;25892.1
pagerank;networkx;60000;31413.1
pagerank;networkx;70000;37561.6
pagerank;networkx;80000;43655.2
pagerank;networkx;90000;49598.4
pagerank;networkx;100000;55630.2
pagerank;networkx;125000;70600.5
pagerank;networkx;150000;86492.4
pagerank;networkx;175000;102011.2
pagerank;networkx;200000;117847.9
pagerank;networkx;225000;134069.4
pagerank;networkx;250000;149375.7


==> plots.r1/flat-genrmf-jgrapht-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht;32;1.0
dinic;jgrapht;243;2.2
dinic;jgrapht;1024;14.1
dinic;jgrapht;3125;76.2
dinic;jgrapht;7776;315.1
dinic;jgrapht;16807;1898.0
dinic;jgrapht;32768;6450.7
dinic;jgrapht;59049;19091.8


==> plots.r1/flat-genrmf-jgrapht-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht;32;0.6
edmonds-karp;jgrapht;243;4.6
edmonds-karp;jgrapht;1024;88.0
edmonds-karp;jgrapht;3125;918.9
edmonds-karp;jgrapht;7776;5687.5
edmonds-karp;jgrapht;16807;69906.7
edmonds-karp;jgrapht;32768;401936.6
edmonds-karp;jgrapht;59049;1545564.6


==> plots.r1/flat-genrmf-jgrapht-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht;32;0.9
push-relabel;jgrapht;243;1.3
push-relabel;jgrapht;1024;6.0
push-relabel;jgrapht;3125;24.3
push-relabel;jgrapht;7776;85.0
push-relabel;jgrapht;16807;356.8
push-relabel;jgrapht;32768;1104.1
push-relabel;jgrapht;59049;2851.0


==> plots.r1/flat-genrmf-jgrapht-sparse-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht-sparse;32;0.9
dinic;jgrapht-sparse;243;2.3
dinic;jgrapht-sparse;1024;19.0
dinic;jgrapht-sparse;3125;103.7
dinic;jgrapht-sparse;7776;572.2
dinic;jgrapht-sparse;16807;2576.6
dinic;jgrapht-sparse;32768;8557.3
dinic;jgrapht-sparse;59049;24848.3


==> plots.r1/flat-genrmf-jgrapht-sparse-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht-sparse;32;0.5
edmonds-karp;jgrapht-sparse;243;5.6
edmonds-karp;jgrapht-sparse;1024;137.1
edmonds-karp;jgrapht-sparse;3125;1401.6
edmonds-karp;jgrapht-sparse;7776;9454.0
edmonds-karp;jgrapht-sparse;16807;82445.5
edmonds-karp;jgrapht-sparse;32768;454377.6
edmonds-karp;jgrapht-sparse;59049;1805925.9


==> plots.r1/flat-genrmf-jgrapht-sparse-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht-sparse;32;0.8
push-relabel;jgrapht-sparse;243;1.4
push-relabel;jgrapht-sparse;1024;6.7
push-relabel;jgrapht-sparse;3125;32.8
push-relabel;jgrapht-sparse;7776;130.6
push-relabel;jgrapht-sparse;16807;521.0
push-relabel;jgrapht-sparse;32768;1493.6
push-relabel;jgrapht-sparse;59049;3783.3


==> plots.r1/gnp-0.1-BGL-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;BGL;250;0.0
dijkstra;BGL;500;0.1
dijkstra;BGL;1000;1.1
dijkstra;BGL;1500;3.2
dijkstra;BGL;2000;6.0
dijkstra;BGL;2500;9.4
dijkstra;BGL;3000;14.1
dijkstra;BGL;3500;21.5
dijkstra;BGL;4000;29.5
dijkstra;BGL;4500;36.7
dijkstra;BGL;5000;42.6
dijkstra;BGL;5500;51.3
dijkstra;BGL;6000;58.5


==> plots.r1/gnp-0.1-BGL-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;BGL;250;0.8
mcm;BGL;500;2.8
mcm;BGL;1000;13.4
mcm;BGL;1500;29.7
mcm;BGL;2000;56.9
mcm;BGL;2500;92.7
mcm;BGL;3000;135.7
mcm;BGL;3500;192.5
mcm;BGL;4000;258.5
mcm;BGL;4500;318.2
mcm;BGL;5000;402.5
mcm;BGL;5500;491.0
mcm;BGL;6000;583.6


==> plots.r1/gnp-0.1-BGL-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;BGL;250;2.6
pagerank;BGL;500;11.1
pagerank;BGL;1000;56.6
pagerank;BGL;1500;133.1
pagerank;BGL;2000;276.1
pagerank;BGL;2500;404.5
pagerank;BGL;3000;618.3
pagerank;BGL;3500;916.4
pagerank;BGL;4000;1356.0
pagerank;BGL;4500;1764.4
pagerank;BGL;5000;1862.6
pagerank;BGL;5500;2317.9
pagerank;BGL;6000;2810.9


==> plots.r1/gnp-0.1-blossom5-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;blossom5;250;0.6231000000000001
mwpm;blossom5;500;2.6639000000000004
mwpm;blossom5;1000;11.014400000000002
mwpm;blossom5;1500;38.6339
mwpm;blossom5;2000;113.68020000000001
mwpm;blossom5;2500;231.06730000000002
mwpm;blossom5;3000;393.20289999999994
mwpm;blossom5;3500;644.7356
mwpm;blossom5;4000;941.4386000000001
mwpm;blossom5;4500;1262.7551999999998
mwpm;blossom5;5000;1492.1413
mwpm;blossom5;5500;2132.0887000000002
mwpm;blossom5;6000;2802.1134
mwpm;blossom5;6500;3874.4494999999997
mwpm;blossom5;7000;4406.849
mwpm;blossom5;7500;5253.181999999999
mwpm;blossom5;8000;6225.743


==> plots.r1/gnp-0.1-cplex-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;cplex;250;59.45558547973633
mcm;cplex;500;238.1746530532837
mcm;cplex;1000;898.3425378799438
mcm;cplex;1500;1991.932463645935
mcm;cplex;2000;4973.959898948669
mcm;cplex;2500;8452.416706085205
mcm;cplex;3000;15917.586350440979
mcm;cplex;3500;23647.441458702087
mcm;cplex;4000;32357.39333629608
mcm;cplex;4500;42707.23052024841
mcm;cplex;5000;58364.429116249084
mcm;cplex;5500;71660.7449054718
mcm;cplex;6000;85160.52749156952


==> plots.r1/gnp-0.1-cplex-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;cplex;250;43.99452209472656
mwpm;cplex;500;192.82591342926025
mwpm;cplex;1000;570.1044797897339
mwpm;cplex;1500;1518.6161041259766
mwpm;cplex;2000;2558.713412284851
mwpm;cplex;2500;3987.890934944153
mwpm;cplex;3000;6590.127491950989
mwpm;cplex;3500;8966.127729415894
mwpm;cplex;4000;10221.041083335876
mwpm;cplex;4500;15930.648016929626
mwpm;cplex;5000;21825.616550445557
mwpm;cplex;5500;23637.227249145508
mwpm;cplex;6000;30732.054233551025
mwpm;cplex;6500;37209.9086523056
mwpm;cplex;7000;137094.48091983795
mwpm;cplex;7500;168932.0576429367
mwpm;cplex;8000;199814.37911987305


==> plots.r1/gnp-0.1-fastutil-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;fastutil;250;2.0
bundle;fastutil;500;5.4
bundle;fastutil;1000;19.8
bundle;fastutil;1500;48.7
bundle;fastutil;2000;115.8
bundle;fastutil;2500;187.1
bundle;fastutil;3000;296.8
bundle;fastutil;3500;421.2
bundle;fastutil;4000;577.0
bundle;fastutil;4500;748.7
bundle;fastutil;5000;933.5
bundle;fastutil;5500;1144.2
bundle;fastutil;6000;1408.0


==> plots.r1/gnp-0.1-fastutil-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;fastutil;250;618475.2;198.70689156626506
1;memory;fastutil;500;2518987.2;201.9228216432866
2;memory;fastutil;1000;10373329.6;207.67426626626627
3;memory;fastutil;1500;22619067.2;201.19250344674228
4;memory;fastutil;2000;41436003.2;207.28365782891447
5;memory;fastutil;2500;57962844.8;185.55532549019608
6;memory;fastutil;3000;90132800.0;200.36189841058132
7;memory;fastutil;3500;114685196.0;187.2946490834116
8;memory;fastutil;4000;166347764.8;207.98670267566894
9;memory;fastutil;4500;196589828.8;194.20595075448867
10;memory;fastutil;5000;233490852.0;186.8300476095219
11;memory;fastutil;5500;271012069.6;179.21411800492652
12;memory;fastutil;6000;361857456.8;201.0654313496694


==> plots.r1/gnp-0.1-guava-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava;250;4.4
bundle;guava;500;15.2
bundle;guava;1000;83.3
bundle;guava;1500;267.3
bundle;guava;2000;572.5
bundle;guava;2500;914.8
bundle;guava;3000;1355.1
bundle;guava;3500;1920.7
bundle;guava;4000;2539.0
bundle;guava;4500;3305.5
bundle;guava;5000;4170.1
bundle;guava;5500;5139.4
bundle;guava;6000;6341.7


==> plots.r1/gnp-0.1-guava-graph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-graph;250;4.2
bundle;guava-graph;500;17.2
bundle;guava-graph;1000;100.4
bundle;guava-graph;1500;504.5
bundle;guava-graph;2000;1619.4
bundle;guava-graph;2500;3199.5
bundle;guava-graph;3000;5731.0
bundle;guava-graph;3500;9204.6
bundle;guava-graph;4000;13970.8
bundle;guava-graph;4500;20106.3
bundle;guava-graph;5000;27547.6
bundle;guava-graph;5500;36532.6
bundle;guava-graph;6000;49025.4


==> plots.r1/gnp-0.1-guava-graph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-graph;250;643152.8;206.63543775100402
1;memory;guava-graph;500;2688683.2;215.52570741482967
2;memory;guava-graph;1000;10966704.0;219.55363363363364
3;memory;guava-graph;1500;24965414.4;222.0628365577051
4;memory;guava-graph;2000;43994799.2;220.0840380190095
5;memory;guava-graph;2500;67790317.6;217.0158226490596
6;memory;guava-graph;3000;100129659.2;222.58454862732023
7;memory;guava-graph;3500;133608393.6;218.19849524353896
8;memory;guava-graph;4000;176367292.0;220.51424356089024
9;memory;guava-graph;4500;219844814.4;217.17894287619472
10;memory;guava-graph;5000;271123440.8;216.94214106821366
11;memory;guava-graph;5500;332416362.4;219.81938031708242
12;memory;guava-graph;6000;400921185.6;222.7711205200867


==> plots.r1/gnp-0.1-guava-network-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava;250;781950.4;251.22904417670682
1;memory;guava;500;3143484.8;251.98274949899798
2;memory;guava;1000;12720412.0;254.6629029029029
3;memory;guava;1500;28739798.4;255.63529819879918
4;memory;guava;2000;50907953.6;254.66710155077539
5;memory;guava;2500;77397820.8;247.77213541416566
6;memory;guava;3000;115132796.8;255.9359715460709
7;memory;guava;3500;152501896.0;249.0538455885355
8;memory;guava;4000;203958960.0;255.01245311327833
9;memory;guava;4500;252528676.8;249.46647580943915
10;memory;guava;5000;309500769.6;247.65014570914184
11;memory;guava;5500;377073207.2;249.34993615368083
12;memory;guava;6000;460872172.8;256.0827764627438


==> plots.r1/gnp-0.1-guava-valuegraph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-valuegraph;250;4.0
bundle;guava-valuegraph;500;16.9
bundle;guava-valuegraph;1000;100.0
bundle;guava-valuegraph;1500;503.9
bundle;guava-valuegraph;2000;1578.9
bundle;guava-valuegraph;2500;3201.3
bundle;guava-valuegraph;3000;5681.1
bundle;guava-valuegraph;3500;9258.5
bundle;guava-valuegraph;4000;13989.1
bundle;guava-valuegraph;4500;20119.0
bundle;guava-valuegraph;5000;27626.1
bundle;guava-valuegraph;5500;36273.2
bundle;guava-valuegraph;6000;47865.4


==> plots.r1/gnp-0.1-guava-valuegraph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-valuegraph;250;643096.8;206.61744578313255
1;memory;guava-valuegraph;500;2688627.2;215.52121843687377
2;memory;guava-valuegraph;1000;10966648.0;219.55251251251252
3;memory;guava-valuegraph;1500;24965358.4;222.0623384478541
4;memory;guava-valuegraph;2000;43994743.2;220.08375787893948
5;memory;guava-valuegraph;2500;67790261.6;217.01564337735093
6;memory;guava-valuegraph;3000;100129603.2;222.58442414138048
7;memory;guava-valuegraph;3500;133608337.6;218.19840378883762
8;memory;guava-valuegraph;4000;176367236.0;220.51417354338585
9;memory;guava-valuegraph;4500;219844758.4;217.1788875552592
10;memory;guava-valuegraph;5000;271123384.8;216.94209625925185
11;memory;guava-valuegraph;5500;332416306.4;219.81934328555604
12;memory;guava-valuegraph;6000;400921129.6;222.77108940378955


==> plots.r1/gnp-0.1-igraph-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;igraph;250;0.1
dijkstra;igraph;500;0.3
dijkstra;igraph;1000;1.0
dijkstra;igraph;1500;2.0
dijkstra;igraph;2000;4.3
dijkstra;igraph;2500;8.6
dijkstra;igraph;3000;13.0
dijkstra;igraph;3500;19.5
dijkstra;igraph;4000;26.2
dijkstra;igraph;4500;32.6
dijkstra;igraph;5000;41.3
dijkstra;igraph;5500;50.4
dijkstra;igraph;6000;60.9


==> plots.r1/gnp-0.1-igraph-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;igraph;250;0.2
pagerank;igraph;500;0.6
pagerank;igraph;1000;1.9
pagerank;igraph;1500;4.0
pagerank;igraph;2000;6.8
pagerank;igraph;2500;10.9
pagerank;igraph;3000;15.7
pagerank;igraph;3500;22.5
pagerank;igraph;4000;30.1
pagerank;igraph;4500;38.3
pagerank;igraph;5000;48.5
pagerank;igraph;5500;60.5
pagerank;igraph;6000;74.5


==> plots.r1/gnp-0.1-jgrapht-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht;250;2.9
boruvka;jgrapht;500;11.6
boruvka;jgrapht;1000;48.5
boruvka;jgrapht;1500;126.2
boruvka;jgrapht;2000;263.5
boruvka;jgrapht;2500;433.8
boruvka;jgrapht;3000;670.5
boruvka;jgrapht;3500;956.6
boruvka;jgrapht;4000;1370.5
boruvka;jgrapht;4500;1721.1
boruvka;jgrapht;5000;2093.8
boruvka;jgrapht;5500;2733.1
boruvka;jgrapht;6000;3529.3


==> plots.r1/gnp-0.1-jgrapht-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht;250;1.8
bundle;jgrapht;500;5.1
bundle;jgrapht;1000;19.0
bundle;jgrapht;1500;49.1
bundle;jgrapht;2000;110.4
bundle;jgrapht;2500;181.7
bundle;jgrapht;3000;280.5
bundle;jgrapht;3500;400.2
bundle;jgrapht;4000;542.2
bundle;jgrapht;4500;705.0
bundle;jgrapht;5000;882.4
bundle;jgrapht;5500;1081.3
bundle;jgrapht;6000;1332.7


==> plots.r1/gnp-0.1-jgrapht-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht;250;2.7
dijkstra;jgrapht;500;6.9
dijkstra;jgrapht;1000;27.3
dijkstra;jgrapht;1500;67.1
dijkstra;jgrapht;2000;135.2
dijkstra;jgrapht;2500;237.3
dijkstra;jgrapht;3000;367.9
dijkstra;jgrapht;3500;501.1
dijkstra;jgrapht;4000;676.9
dijkstra;jgrapht;4500;864.8
dijkstra;jgrapht;5000;1092.0
dijkstra;jgrapht;5500;1385.6
dijkstra;jgrapht;6000;1704.4


==> plots.r1/gnp-0.1-jgrapht-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht;250;1.8
kruskal;jgrapht;500;6.1
kruskal;jgrapht;1000;27.1
kruskal;jgrapht;1500;65.3
kruskal;jgrapht;2000;129.5
kruskal;jgrapht;2500;224.7
kruskal;jgrapht;3000;347.0
kruskal;jgrapht;3500;516.1
kruskal;jgrapht;4000;724.9
kruskal;jgrapht;4500;924.2
kruskal;jgrapht;5000;1192.1
kruskal;jgrapht;5500;1493.5
kruskal;jgrapht;6000;1841.5


==> plots.r1/gnp-0.1-jgrapht-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht;250;0.7
mcm;jgrapht;500;1.3
mcm;jgrapht;1000;5.1
mcm;jgrapht;1500;10.7
mcm;jgrapht;2000;20.7
mcm;jgrapht;2500;34.1
mcm;jgrapht;3000;54.2
mcm;jgrapht;3500;76.9
mcm;jgrapht;4000;109.1
mcm;jgrapht;4500;142.2
mcm;jgrapht;5000;184.5
mcm;jgrapht;5500;229.0
mcm;jgrapht;6000;280.4


==> plots.r1/gnp-0.1-jgrapht-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht;250;722640.8;232.17375100401608
1;memory;jgrapht;500;2925717.6;234.5264609218437
2;memory;jgrapht;1000;11897396.0;238.1861061061061
3;memory;jgrapht;1500;26623310.4;236.80952101400933
4;memory;jgrapht;2000;47873497.6;239.4872316158079
5;memory;jgrapht;2500;73566571.2;235.50723073229292
6;memory;jgrapht;3000;109335072.0;243.04784261420474
7;memory;jgrapht;3500;148639001.6;242.74527677295552
8;memory;jgrapht;4000;201146151.2;251.49556289072265
9;memory;jgrapht;4500;251574416.8;248.52378731076044
10;memory;jgrapht;5000;311189828.0;249.00166273254652
11;memory;jgrapht;5500;373843215.2;247.21401590371804
12;memory;jgrapht;6000;458763787.2;254.91125587597932


==> plots.r1/gnp-0.1-jgrapht-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;jgrapht;250;1.2
mwpm;jgrapht;500;5.4
mwpm;jgrapht;1000;24.0
mwpm;jgrapht;1500;82.9
mwpm;jgrapht;2000;211.2
mwpm;jgrapht;2500;391.7
mwpm;jgrapht;3000;622.9
mwpm;jgrapht;3500;965.5
mwpm;jgrapht;4000;1368.0
mwpm;jgrapht;4500;1797.0
mwpm;jgrapht;5000;2100.1
mwpm;jgrapht;5500;3471.6
mwpm;jgrapht;6000;9251.0
mwpm;jgrapht;6500;11163.2
mwpm;jgrapht;7000;11327.5
mwpm;jgrapht;7500;12297.7
mwpm;jgrapht;8000;16899.2


==> plots.r1/gnp-0.1-jgrapht-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht;250;2.6
pagerank;jgrapht;500;8.1
pagerank;jgrapht;1000;31.8
pagerank;jgrapht;1500;74.3
pagerank;jgrapht;2000;140.8
pagerank;jgrapht;2500;240.8
pagerank;jgrapht;3000;373.9
pagerank;jgrapht;3500;536.2
pagerank;jgrapht;4000;735.0
pagerank;jgrapht;4500;935.1
pagerank;jgrapht;5000;1193.2
pagerank;jgrapht;5500;1473.9
pagerank;jgrapht;6000;1814.5


==> plots.r1/gnp-0.1-jgrapht-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht;250;0.9
prim;jgrapht;500;2.4
prim;jgrapht;1000;7.2
prim;jgrapht;1500;18.7
prim;jgrapht;2000;42.2
prim;jgrapht;2500;73.7
prim;jgrapht;3000;112.9
prim;jgrapht;3500;162.5
prim;jgrapht;4000;223.6
prim;jgrapht;4500;277.9
prim;jgrapht;5000;349.1
prim;jgrapht;5500;423.9
prim;jgrapht;6000;515.3


==> plots.r1/gnp-0.1-jgrapht-sparse-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht-sparse;250;3.1
boruvka;jgrapht-sparse;500;12.4
boruvka;jgrapht-sparse;1000;51.0
boruvka;jgrapht-sparse;1500;121.1
boruvka;jgrapht-sparse;2000;232.0
boruvka;jgrapht-sparse;2500;376.5
boruvka;jgrapht-sparse;3000;539.7
boruvka;jgrapht-sparse;3500;754.3
boruvka;jgrapht-sparse;4000;1134.4
boruvka;jgrapht-sparse;4500;1557.4
boruvka;jgrapht-sparse;5000;1749.4
boruvka;jgrapht-sparse;5500;2268.4
boruvka;jgrapht-sparse;6000;3048.3


==> plots.r1/gnp-0.1-jgrapht-sparse-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht-sparse;250;2.2
bundle;jgrapht-sparse;500;6.0
bundle;jgrapht-sparse;1000;22.2
bundle;jgrapht-sparse;1500;50.1
bundle;jgrapht-sparse;2000;101.7
bundle;jgrapht-sparse;2500;165.3
bundle;jgrapht-sparse;3000;259.3
bundle;jgrapht-sparse;3500;388.2
bundle;jgrapht-sparse;4000;536.8
bundle;jgrapht-sparse;4500;716.5
bundle;jgrapht-sparse;5000;927.1
bundle;jgrapht-sparse;5500;1134.9
bundle;jgrapht-sparse;6000;1420.1


==> plots.r1/gnp-0.1-jgrapht-sparse-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht-sparse;250;1.8
dijkstra;jgrapht-sparse;500;3.1
dijkstra;jgrapht-sparse;1000;9.9
dijkstra;jgrapht-sparse;1500;20.9
dijkstra;jgrapht-sparse;2000;39.6
dijkstra;jgrapht-sparse;2500;65.2
dijkstra;jgrapht-sparse;3000;99.9
dijkstra;jgrapht-sparse;3500;143.5
dijkstra;jgrapht-sparse;4000;211.7
dijkstra;jgrapht-sparse;4500;278.3
dijkstra;jgrapht-sparse;5000;345.7
dijkstra;jgrapht-sparse;5500;420.3
dijkstra;jgrapht-sparse;6000;500.2


==> plots.r1/gnp-0.1-jgrapht-sparse-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht-sparse;250;2.3
kruskal;jgrapht-sparse;500;8.8
kruskal;jgrapht-sparse;1000;39.2
kruskal;jgrapht-sparse;1500;98.4
kruskal;jgrapht-sparse;2000;190.0
kruskal;jgrapht-sparse;2500;337.4
kruskal;jgrapht-sparse;3000;544.1
kruskal;jgrapht-sparse;3500;852.9
kruskal;jgrapht-sparse;4000;1232.7
kruskal;jgrapht-sparse;4500;1560.5
kruskal;jgrapht-sparse;5000;2027.1
kruskal;jgrapht-sparse;5500;2557.0
kruskal;jgrapht-sparse;6000;3332.2


==> plots.r1/gnp-0.1-jgrapht-sparse-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht-sparse;250;0.8
mcm;jgrapht-sparse;500;1.4
mcm;jgrapht-sparse;1000;4.4
mcm;jgrapht-sparse;1500;9.2
mcm;jgrapht-sparse;2000;17.0
mcm;jgrapht-sparse;2500;26.2
mcm;jgrapht-sparse;3000;39.2
mcm;jgrapht-sparse;3500;53.0
mcm;jgrapht-sparse;4000;68.2
mcm;jgrapht-sparse;4500;93.7
mcm;jgrapht-sparse;5000;115.7
mcm;jgrapht-sparse;5500;150.4
mcm;jgrapht-sparse;6000;182.7


==> plots.r1/gnp-0.1-jgrapht-sparse-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht-sparse;250;88680.0;28.49156626506024
1;memory;jgrapht-sparse;500;351115.2;28.145507014028055
2;memory;jgrapht-sparse;1000;1405733.6;28.142814814814816
3;memory;jgrapht-sparse;1500;3157971.2;28.089581498776965
4;memory;jgrapht-sparse;2000;5604665.6;28.037346673336668
5;memory;jgrapht-sparse;2500;8754068.0;28.024227290916368
6;memory;jgrapht-sparse;3000;12609683.2;28.0308618428365
7;memory;jgrapht-sparse;3500;17155020.8;28.01620185359082
8;memory;jgrapht-sparse;4000;22416148.8;28.02719279819955
9;memory;jgrapht-sparse;4500;28364252.0;28.020302783334568
10;memory;jgrapht-sparse;5000;35012239.2;28.01539443888778
11;memory;jgrapht-sparse;5500;42345659.2;28.00222136256179
12;memory;jgrapht-sparse;6000;50408528.0;28.00940601211313


==> plots.r1/gnp-0.1-jgrapht-sparse-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;jgrapht-sparse;250;1.5
mwpm;jgrapht-sparse;500;5.9
mwpm;jgrapht-sparse;1000;27.7
mwpm;jgrapht-sparse;1500;95.2
mwpm;jgrapht-sparse;2000;230.3
mwpm;jgrapht-sparse;2500;418.0
mwpm;jgrapht-sparse;3000;651.3
mwpm;jgrapht-sparse;3500;994.1
mwpm;jgrapht-sparse;4000;1402.0
mwpm;jgrapht-sparse;4500;1837.4
mwpm;jgrapht-sparse;5000;5126.5
mwpm;jgrapht-sparse;5500;6090.4
mwpm;jgrapht-sparse;6000;7425.3
mwpm;jgrapht-sparse;6500;8994.9
mwpm;jgrapht-sparse;7000;12326.6
mwpm;jgrapht-sparse;7500;16121.8
mwpm;jgrapht-sparse;8000;13293.7


==> plots.r1/gnp-0.1-jgrapht-sparse-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht-sparse;250;1.0
pagerank;jgrapht-sparse;500;3.0
pagerank;jgrapht-sparse;1000;9.4
pagerank;jgrapht-sparse;1500;20.2
pagerank;jgrapht-sparse;2000;34.3
pagerank;jgrapht-sparse;2500;53.4
pagerank;jgrapht-sparse;3000;78.1
pagerank;jgrapht-sparse;3500;112.7
pagerank;jgrapht-sparse;4000;154.9
pagerank;jgrapht-sparse;4500;202.9
pagerank;jgrapht-sparse;5000;260.1
pagerank;jgrapht-sparse;5500;318.4
pagerank;jgrapht-sparse;6000;380.8


==> plots.r1/gnp-0.1-jgrapht-sparse-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht-sparse;250;1.0
prim;jgrapht-sparse;500;2.4
prim;jgrapht-sparse;1000;8.9
prim;jgrapht-sparse;1500;19.1
prim;jgrapht-sparse;2000;36.6
prim;jgrapht-sparse;2500;64.1
prim;jgrapht-sparse;3000;99.0
prim;jgrapht-sparse;3500;158.2
prim;jgrapht-sparse;4000;232.5
prim;jgrapht-sparse;4500;289.0
prim;jgrapht-sparse;5000;364.8
prim;jgrapht-sparse;5500;451.5
prim;jgrapht-sparse;6000;555.4


==> plots.r1/gnp-0.1-jung-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jung;250;2.6
dijkstra;jung;500;8.6
dijkstra;jung;1000;36.7
dijkstra;jung;1500;90.8
dijkstra;jung;2000;177.0
dijkstra;jung;2500;290.8
dijkstra;jung;3000;438.9
dijkstra;jung;3500;613.7
dijkstra;jung;4000;816.2
dijkstra;jung;4500;1067.3
dijkstra;jung;5000;1340.3
dijkstra;jung;5500;1667.4
dijkstra;jung;6000;1998.2


==> plots.r1/gnp-0.1-jung-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jung;250;20.6
pagerank;jung;500;85.9
pagerank;jung;1000;403.8
pagerank;jung;1500;924.4
pagerank;jung;2000;1765.9
pagerank;jung;2500;2909.9
pagerank;jung;3000;4422.5
pagerank;jung;3500;6125.7
pagerank;jung;4000;7980.3
pagerank;jung;4500;10205.2
pagerank;jung;5000;12946.6
pagerank;jung;5500;15854.7
pagerank;jung;6000;19287.8


==> plots.r1/gnp-0.1-lemon-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;lemon;250;0.0
mcm;lemon;500;0.4
mcm;lemon;1000;1.3
mcm;lemon;1500;2.5
mcm;lemon;2000;5.9
mcm;lemon;2500;10.4
mcm;lemon;3000;16.4
mcm;lemon;3500;25.2
mcm;lemon;4000;31.3
mcm;lemon;4500;42.5
mcm;lemon;5000;52.5
mcm;lemon;5500;67.6
mcm;lemon;6000;81.2


==> plots.r1/gnp-0.1-lemon-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;lemon;250;1.4
mwpm;lemon;500;5.8
mwpm;lemon;1000;26.9
mwpm;lemon;1500;62.1
mwpm;lemon;2000;143.9
mwpm;lemon;2500;325.9
mwpm;lemon;3000;649.8
mwpm;lemon;3500;1152.7
mwpm;lemon;4000;1672.7
mwpm;lemon;4500;2291.8
mwpm;lemon;5000;3021.5
mwpm;lemon;5500;3953.2
mwpm;lemon;6000;5257.1
mwpm;lemon;6500;7246.0
mwpm;lemon;7000;8409.4
mwpm;lemon;7500;9434.7
mwpm;lemon;8000;11382.2


==> plots.r1/gnp-0.1-networkx-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;networkx;250;7.0
dijkstra;networkx;500;22.3
dijkstra;networkx;1000;90.4
dijkstra;networkx;1500;202.9
dijkstra;networkx;2000;362.0
dijkstra;networkx;2500;563.0
dijkstra;networkx;3000;817.6
dijkstra;networkx;3500;1102.8
dijkstra;networkx;4000;1431.7
dijkstra;networkx;4500;1814.0
dijkstra;networkx;5000;2238.2
dijkstra;networkx;5500;2718.1
dijkstra;networkx;6000;3248.2


==> plots.r1/gnp-0.1-networkx-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;networkx;250;137.9
pagerank;networkx;500;514.5
pagerank;networkx;1000;1703.7
pagerank;networkx;1500;3568.6
pagerank;networkx;2000;6210.9
pagerank;networkx;2500;9008.3
pagerank;networkx;3000;12363.4
pagerank;networkx;3500;16796.5
pagerank;networkx;4000;22258.0
pagerank;networkx;4500;26309.7
pagerank;networkx;5000;32547.4
pagerank;networkx;5500;39054.9
pagerank;networkx;6000;47096.9


==> plots.r1/gnp-0.5-blossom5-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;blossom5;250;2.4930999999999996
mwpm;blossom5;500;10.898100000000001
mwpm;blossom5;1000;129.6599
mwpm;blossom5;1500;411.04179999999997
mwpm;blossom5;2000;885.8938
mwpm;blossom5;2500;1659.7799
mwpm;blossom5;3000;2664.8507
mwpm;blossom5;3500;3922.386
mwpm;blossom5;4000;5280.799599999999
mwpm;blossom5;4500;6960.287699999999
mwpm;blossom5;5000;9292.614700000002


==> plots.r1/gnp-0.5-cplex-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;cplex;250;161.80057525634766
mwpm;cplex;500;628.6996603012085
mwpm;cplex;1000;2783.5135459899902
mwpm;cplex;1500;7655.274677276611
mwpm;cplex;2000;17136.43078804016
mwpm;cplex;2500;28607.605409622192
mwpm;cplex;3000;190066.2889957428
mwpm;cplex;3500;295899.9537229538
mwpm;cplex;4000;365836.04090213776
mwpm;cplex;4500;95221.73101902008
mwpm;cplex;5000;135891.51430130005


==> plots.r1/gnp-0.5-jgrapht-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;jgrapht;250;5.1
mwpm;jgrapht;500;25.0
mwpm;jgrapht;1000;224.3
mwpm;jgrapht;1500;631.6
mwpm;jgrapht;2000;1270.5
mwpm;jgrapht;2500;3108.1
mwpm;jgrapht;3000;6844.9
mwpm;jgrapht;3500;8587.3
mwpm;jgrapht;4000;12041.1
mwpm;jgrapht;4500;16267.7
mwpm;jgrapht;5000;19982.2


==> plots.r1/gnp-0.5-jgrapht-sparse-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;jgrapht-sparse;250;5.3
mwpm;jgrapht-sparse;500;31.8
mwpm;jgrapht-sparse;1000;240.1
mwpm;jgrapht-sparse;1500;648.9
mwpm;jgrapht-sparse;2000;1284.1
mwpm;jgrapht-sparse;2500;4410.6
mwpm;jgrapht-sparse;3000;6882.7
mwpm;jgrapht-sparse;3500;10852.9
mwpm;jgrapht-sparse;4000;12901.0
mwpm;jgrapht-sparse;4500;15157.0
mwpm;jgrapht-sparse;5000;20206.0


==> plots.r1/gnp-0.5-lemon-mwpm.csv <==
algorithm;library;nodes;time (ms)
mwpm;lemon;250;5.7
mwpm;lemon;500;25.9
mwpm;lemon;1000;161.7
mwpm;lemon;1500;749.6
mwpm;lemon;2000;1793.3
mwpm;lemon;2500;3270.1
mwpm;lemon;3000;5227.6
mwpm;lemon;3500;7441.9
mwpm;lemon;4000;10121.0
mwpm;lemon;4500;14208.5
mwpm;lemon;5000;18006.9


==> plots.r1/long-genrmf-jgrapht-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht;16;0.8
dinic;jgrapht;81;0.7
dinic;jgrapht;256;2.1
dinic;jgrapht;625;6.3
dinic;jgrapht;1296;16.5
dinic;jgrapht;2401;39.7
dinic;jgrapht;4096;86.1
dinic;jgrapht;6561;185.8
dinic;jgrapht;10000;450.5
dinic;jgrapht;14641;1391.6
dinic;jgrapht;20736;2828.8
dinic;jgrapht;28561;4644.1
dinic;jgrapht;38416;7832.5
dinic;jgrapht;50625;12457.8


==> plots.r1/long-genrmf-jgrapht-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht;16;0.3
edmonds-karp;jgrapht;81;0.9
edmonds-karp;jgrapht;256;4.9
edmonds-karp;jgrapht;625;26.5
edmonds-karp;jgrapht;1296;116.2
edmonds-karp;jgrapht;2401;405.5
edmonds-karp;jgrapht;4096;1111.2
edmonds-karp;jgrapht;6561;2803.6
edmonds-karp;jgrapht;10000;6798.6
edmonds-karp;jgrapht;14641;26265.1
edmonds-karp;jgrapht;20736;73485.8
edmonds-karp;jgrapht;28561;150989.1
edmonds-karp;jgrapht;38416;294281.7
edmonds-karp;jgrapht;50625;552517.0


==> plots.r1/long-genrmf-jgrapht-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht;16;0.6
push-relabel;jgrapht;81;0.4
push-relabel;jgrapht;256;0.9
push-relabel;jgrapht;625;1.9
push-relabel;jgrapht;1296;4.7
push-relabel;jgrapht;2401;8.9
push-relabel;jgrapht;4096;14.6
push-relabel;jgrapht;6561;27.5
push-relabel;jgrapht;10000;48.9
push-relabel;jgrapht;14641;96.1
push-relabel;jgrapht;20736;176.2
push-relabel;jgrapht;28561;256.9
push-relabel;jgrapht;38416;398.4
push-relabel;jgrapht;50625;601.7


==> plots.r1/long-genrmf-jgrapht-sparse-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht-sparse;16;0.6
dinic;jgrapht-sparse;81;0.8
dinic;jgrapht-sparse;256;2.1
dinic;jgrapht-sparse;625;7.6
dinic;jgrapht-sparse;1296;21.5
dinic;jgrapht-sparse;2401;54.6
dinic;jgrapht-sparse;4096;117.9
dinic;jgrapht-sparse;6561;309.7
dinic;jgrapht-sparse;10000;840.5
dinic;jgrapht-sparse;14641;1850.4
dinic;jgrapht-sparse;20736;3471.7
dinic;jgrapht-sparse;28561;5607.1
dinic;jgrapht-sparse;38416;9889.4
dinic;jgrapht-sparse;50625;16262.2


==> plots.r1/long-genrmf-jgrapht-sparse-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht-sparse;16;0.4
edmonds-karp;jgrapht-sparse;81;1.0
edmonds-karp;jgrapht-sparse;256;5.7
edmonds-karp;jgrapht-sparse;625;36.7
edmonds-karp;jgrapht-sparse;1296;164.9
edmonds-karp;jgrapht-sparse;2401;599.3
edmonds-karp;jgrapht-sparse;4096;1592.0
edmonds-karp;jgrapht-sparse;6561;4233.5
edmonds-karp;jgrapht-sparse;10000;10499.9
edmonds-karp;jgrapht-sparse;14641;33237.7
edmonds-karp;jgrapht-sparse;20736;88109.6
edmonds-karp;jgrapht-sparse;28561;174878.2
edmonds-karp;jgrapht-sparse;38416;340212.9
edmonds-karp;jgrapht-sparse;50625;614672.6


==> plots.r1/long-genrmf-jgrapht-sparse-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht-sparse;16;0.8
push-relabel;jgrapht-sparse;81;0.7
push-relabel;jgrapht-sparse;256;0.9
push-relabel;jgrapht-sparse;625;2.3
push-relabel;jgrapht-sparse;1296;4.7
push-relabel;jgrapht-sparse;2401;9.3
push-relabel;jgrapht-sparse;4096;16.7
push-relabel;jgrapht-sparse;6561;32.3
push-relabel;jgrapht-sparse;10000;64.7
push-relabel;jgrapht-sparse;14641;120.8
push-relabel;jgrapht-sparse;20736;220.5
push-relabel;jgrapht-sparse;28561;325.5
push-relabel;jgrapht-sparse;38416;502.5
push-relabel;jgrapht-sparse;50625;751.6


==> plots.r1/long-wash-jgrapht-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht;194;1.1
dinic;jgrapht;258;1.0
dinic;jgrapht;322;1.9
dinic;jgrapht;386;1.6
dinic;jgrapht;450;1.9
dinic;jgrapht;514;2.1
dinic;jgrapht;578;2.5
dinic;jgrapht;642;2.8
dinic;jgrapht;706;2.9
dinic;jgrapht;770;3.6
dinic;jgrapht;834;3.5
dinic;jgrapht;898;4.4
dinic;jgrapht;962;4.5
dinic;jgrapht;1026;4.7
dinic;jgrapht;1090;5.3
dinic;jgrapht;1154;5.4
dinic;jgrapht;1218;6.3
dinic;jgrapht;1282;6.5
dinic;jgrapht;1346;7.0
dinic;jgrapht;1410;7.3
dinic;jgrapht;1474;7.8
dinic;jgrapht;1538;8.1
dinic;jgrapht;1602;10.4
dinic;jgrapht;1666;9.5
dinic;jgrapht;1730;10.4
dinic;jgrapht;1794;11.8
dinic;jgrapht;1858;10.7
dinic;jgrapht;1922;12.6
dinic;jgrapht;1986;12.7
dinic;jgrapht;2050;13.2
dinic;jgrapht;2114;15.3
dinic;jgrapht;2178;15.2
dinic;jgrapht;2242;15.0
dinic;jgrapht;2306;17.2
dinic;jgrapht;2370;16.8
dinic;jgrapht;2434;17.6
dinic;jgrapht;2498;20.6
dinic;jgrapht;2562;16.9
dinic;jgrapht;2626;20.1
dinic;jgrapht;2690;20.1
dinic;jgrapht;2754;20.1
dinic;jgrapht;2818;21.7
dinic;jgrapht;2882;24.1
dinic;jgrapht;2946;24.1
dinic;jgrapht;3010;23.4
dinic;jgrapht;3074;26.2
dinic;jgrapht;3138;25.7
dinic;jgrapht;3202;26.2
dinic;jgrapht;3266;26.2
dinic;jgrapht;3330;25.9
dinic;jgrapht;3394;25.2
dinic;jgrapht;3458;26.1
dinic;jgrapht;3522;28.5
dinic;jgrapht;3586;31.1
dinic;jgrapht;3650;29.9
dinic;jgrapht;3714;31.4
dinic;jgrapht;3778;32.7
dinic;jgrapht;3842;32.0
dinic;jgrapht;3906;32.7
dinic;jgrapht;3970;37.6
dinic;jgrapht;4034;39.0


==> plots.r1/long-wash-jgrapht-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht;194;5.1
edmonds-karp;jgrapht;258;9.0
edmonds-karp;jgrapht;322;13.6
edmonds-karp;jgrapht;386;21.0
edmonds-karp;jgrapht;450;27.8
edmonds-karp;jgrapht;514;36.8
edmonds-karp;jgrapht;578;46.5
edmonds-karp;jgrapht;642;56.9
edmonds-karp;jgrapht;706;66.1
edmonds-karp;jgrapht;770;81.5
edmonds-karp;jgrapht;834;89.8
edmonds-karp;jgrapht;898;106.8
edmonds-karp;jgrapht;962;121.8
edmonds-karp;jgrapht;1026;138.5
edmonds-karp;jgrapht;1090;160.5
edmonds-karp;jgrapht;1154;180.6
edmonds-karp;jgrapht;1218;200.6
edmonds-karp;jgrapht;1282;222.5
edmonds-karp;jgrapht;1346;247.7
edmonds-karp;jgrapht;1410;275.7
edmonds-karp;jgrapht;1474;296.5
edmonds-karp;jgrapht;1538;315.9
edmonds-karp;jgrapht;1602;367.5
edmonds-karp;jgrapht;1666;376.8
edmonds-karp;jgrapht;1730;412.1
edmonds-karp;jgrapht;1794;453.1
edmonds-karp;jgrapht;1858;466.8
edmonds-karp;jgrapht;1922;521.5
edmonds-karp;jgrapht;1986;559.0
edmonds-karp;jgrapht;2050;593.6
edmonds-karp;jgrapht;2114;648.4
edmonds-karp;jgrapht;2178;678.4
edmonds-karp;jgrapht;2242;713.7
edmonds-karp;jgrapht;2306;777.2
edmonds-karp;jgrapht;2370;826.7
edmonds-karp;jgrapht;2434;860.9
edmonds-karp;jgrapht;2498;934.3
edmonds-karp;jgrapht;2562;936.9
edmonds-karp;jgrapht;2626;1012.8
edmonds-karp;jgrapht;2690;1054.9
edmonds-karp;jgrapht;2754;1101.0
edmonds-karp;jgrapht;2818;1168.6
edmonds-karp;jgrapht;2882;1242.5
edmonds-karp;jgrapht;2946;1299.0
edmonds-karp;jgrapht;3010;1344.4
edmonds-karp;jgrapht;3074;1431.6
edmonds-karp;jgrapht;3138;1478.9
edmonds-karp;jgrapht;3202;1510.9
edmonds-karp;jgrapht;3266;1555.0
edmonds-karp;jgrapht;3330;1614.0
edmonds-karp;jgrapht;3394;1676.7
edmonds-karp;jgrapht;3458;1740.1
edmonds-karp;jgrapht;3522;1834.7
edmonds-karp;jgrapht;3586;1942.5
edmonds-karp;jgrapht;3650;1988.7
edmonds-karp;jgrapht;3714;2092.2
edmonds-karp;jgrapht;3778;2166.8
edmonds-karp;jgrapht;3842;2197.8
edmonds-karp;jgrapht;3906;2315.2
edmonds-karp;jgrapht;3970;2449.4
edmonds-karp;jgrapht;4034;2508.6


==> plots.r1/long-wash-jgrapht-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht;194;1.0
push-relabel;jgrapht;258;0.7
push-relabel;jgrapht;322;1.1
push-relabel;jgrapht;386;1.0
push-relabel;jgrapht;450;1.1
push-relabel;jgrapht;514;1.5
push-relabel;jgrapht;578;1.3
push-relabel;jgrapht;642;1.8
push-relabel;jgrapht;706;2.0
push-relabel;jgrapht;770;2.5
push-relabel;jgrapht;834;2.4
push-relabel;jgrapht;898;2.5
push-relabel;jgrapht;962;2.4
push-relabel;jgrapht;1026;2.8
push-relabel;jgrapht;1090;3.2
push-relabel;jgrapht;1154;3.5
push-relabel;jgrapht;1218;3.3
push-relabel;jgrapht;1282;3.7
push-relabel;jgrapht;1346;3.7
push-relabel;jgrapht;1410;4.2
push-relabel;jgrapht;1474;4.3
push-relabel;jgrapht;1538;4.9
push-relabel;jgrapht;1602;5.5
push-relabel;jgrapht;1666;5.2
push-relabel;jgrapht;1730;5.4
push-relabel;jgrapht;1794;6.2
push-relabel;jgrapht;1858;5.9
push-relabel;jgrapht;1922;6.4
push-relabel;jgrapht;1986;6.8
push-relabel;jgrapht;2050;7.7
push-relabel;jgrapht;2114;7.3
push-relabel;jgrapht;2178;7.3
push-relabel;jgrapht;2242;7.5
push-relabel;jgrapht;2306;8.1
push-relabel;jgrapht;2370;7.9
push-relabel;jgrapht;2434;8.2
push-relabel;jgrapht;2498;9.3
push-relabel;jgrapht;2562;8.4
push-relabel;jgrapht;2626;9.5
push-relabel;jgrapht;2690;9.5
push-relabel;jgrapht;2754;9.5
push-relabel;jgrapht;2818;10.3
push-relabel;jgrapht;2882;11.3
push-relabel;jgrapht;2946;11.5
push-relabel;jgrapht;3010;11.0
push-relabel;jgrapht;3074;12.1
push-relabel;jgrapht;3138;12.1
push-relabel;jgrapht;3202;12.1
push-relabel;jgrapht;3266;12.5
push-relabel;jgrapht;3330;12.7
push-relabel;jgrapht;3394;11.9
push-relabel;jgrapht;3458;13.1
push-relabel;jgrapht;3522;14.0
push-relabel;jgrapht;3586;14.3
push-relabel;jgrapht;3650;13.3
push-relabel;jgrapht;3714;13.9
push-relabel;jgrapht;3778;15.7
push-relabel;jgrapht;3842;15.5
push-relabel;jgrapht;3906;14.8
push-relabel;jgrapht;3970;15.3
push-relabel;jgrapht;4034;16.9


==> plots.r1/long-wash-jgrapht-sparse-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht-sparse;194;1.1
dinic;jgrapht-sparse;258;1.3
dinic;jgrapht-sparse;322;1.5
dinic;jgrapht-sparse;386;1.6
dinic;jgrapht-sparse;450;2.1
dinic;jgrapht-sparse;514;2.2
dinic;jgrapht-sparse;578;2.5
dinic;jgrapht-sparse;642;2.8
dinic;jgrapht-sparse;706;2.9
dinic;jgrapht-sparse;770;3.9
dinic;jgrapht-sparse;834;3.2
dinic;jgrapht-sparse;898;4.2
dinic;jgrapht-sparse;962;4.2
dinic;jgrapht-sparse;1026;4.9
dinic;jgrapht-sparse;1090;5.4
dinic;jgrapht-sparse;1154;5.2
dinic;jgrapht-sparse;1218;6.7
dinic;jgrapht-sparse;1282;6.8
dinic;jgrapht-sparse;1346;7.1
dinic;jgrapht-sparse;1410;7.4
dinic;jgrapht-sparse;1474;7.9
dinic;jgrapht-sparse;1538;7.7
dinic;jgrapht-sparse;1602;9.9
dinic;jgrapht-sparse;1666;9.0
dinic;jgrapht-sparse;1730;10.1
dinic;jgrapht-sparse;1794;11.6
dinic;jgrapht-sparse;1858;10.3
dinic;jgrapht-sparse;1922;12.5
dinic;jgrapht-sparse;1986;12.8
dinic;jgrapht-sparse;2050;13.6
dinic;jgrapht-sparse;2114;14.6
dinic;jgrapht-sparse;2178;15.1
dinic;jgrapht-sparse;2242;15.5
dinic;jgrapht-sparse;2306;17.6
dinic;jgrapht-sparse;2370;17.0
dinic;jgrapht-sparse;2434;17.4
dinic;jgrapht-sparse;2498;20.0
dinic;jgrapht-sparse;2562;16.9
dinic;jgrapht-sparse;2626;20.6
dinic;jgrapht-sparse;2690;20.5
dinic;jgrapht-sparse;2754;20.8
dinic;jgrapht-sparse;2818;21.9
dinic;jgrapht-sparse;2882;24.0
dinic;jgrapht-sparse;2946;25.5
dinic;jgrapht-sparse;3010;23.9
dinic;jgrapht-sparse;3074;26.8
dinic;jgrapht-sparse;3138;27.2
dinic;jgrapht-sparse;3202;26.7
dinic;jgrapht-sparse;3266;27.5
dinic;jgrapht-sparse;3330;27.2
dinic;jgrapht-sparse;3394;26.4
dinic;jgrapht-sparse;3458;27.0
dinic;jgrapht-sparse;3522;29.8
dinic;jgrapht-sparse;3586;33.1
dinic;jgrapht-sparse;3650;31.2
dinic;jgrapht-sparse;3714;34.0
dinic;jgrapht-sparse;3778;34.3
dinic;jgrapht-sparse;3842;33.5
dinic;jgrapht-sparse;3906;34.3
dinic;jgrapht-sparse;3970;38.9
dinic;jgrapht-sparse;4034;39.3


==> plots.r1/long-wash-jgrapht-sparse-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht-sparse;194;5.4
edmonds-karp;jgrapht-sparse;258;9.5
edmonds-karp;jgrapht-sparse;322;14.0
edmonds-karp;jgrapht-sparse;386;22.3
edmonds-karp;jgrapht-sparse;450;30.1
edmonds-karp;jgrapht-sparse;514;39.2
edmonds-karp;jgrapht-sparse;578;50.1
edmonds-karp;jgrapht-sparse;642;62.9
edmonds-karp;jgrapht-sparse;706;72.7
edmonds-karp;jgrapht-sparse;770;91.6
edmonds-karp;jgrapht-sparse;834;99.1
edmonds-karp;jgrapht-sparse;898;117.0
edmonds-karp;jgrapht-sparse;962;134.6
edmonds-karp;jgrapht-sparse;1026;154.5
edmonds-karp;jgrapht-sparse;1090;177.7
edmonds-karp;jgrapht-sparse;1154;199.0
edmonds-karp;jgrapht-sparse;1218;221.1
edmonds-karp;jgrapht-sparse;1282;249.8
edmonds-karp;jgrapht-sparse;1346;279.4
edmonds-karp;jgrapht-sparse;1410;310.5
edmonds-karp;jgrapht-sparse;1474;333.3
edmonds-karp;jgrapht-sparse;1538;353.6
edmonds-karp;jgrapht-sparse;1602;410.6
edmonds-karp;jgrapht-sparse;1666;421.4
edmonds-karp;jgrapht-sparse;1730;454.2
edmonds-karp;jgrapht-sparse;1794;508.7
edmonds-karp;jgrapht-sparse;1858;520.9
edmonds-karp;jgrapht-sparse;1922;583.2
edmonds-karp;jgrapht-sparse;1986;626.0
edmonds-karp;jgrapht-sparse;2050;664.4
edmonds-karp;jgrapht-sparse;2114;722.0
edmonds-karp;jgrapht-sparse;2178;750.1
edmonds-karp;jgrapht-sparse;2242;784.7
edmonds-karp;jgrapht-sparse;2306;847.1
edmonds-karp;jgrapht-sparse;2370;890.2
edmonds-karp;jgrapht-sparse;2434;923.2
edmonds-karp;jgrapht-sparse;2498;992.2
edmonds-karp;jgrapht-sparse;2562;991.0
edmonds-karp;jgrapht-sparse;2626;1061.5
edmonds-karp;jgrapht-sparse;2690;1107.8
edmonds-karp;jgrapht-sparse;2754;1147.2
edmonds-karp;jgrapht-sparse;2818;1213.2
edmonds-karp;jgrapht-sparse;2882;1281.0
edmonds-karp;jgrapht-sparse;2946;1340.6
edmonds-karp;jgrapht-sparse;3010;1388.3
edmonds-karp;jgrapht-sparse;3074;1469.8
edmonds-karp;jgrapht-sparse;3138;1515.4
edmonds-karp;jgrapht-sparse;3202;1551.6
edmonds-karp;jgrapht-sparse;3266;1593.2
edmonds-karp;jgrapht-sparse;3330;1647.6
edmonds-karp;jgrapht-sparse;3394;1703.9
edmonds-karp;jgrapht-sparse;3458;1774.6
edmonds-karp;jgrapht-sparse;3522;1860.2
edmonds-karp;jgrapht-sparse;3586;1959.2
edmonds-karp;jgrapht-sparse;3650;2012.1
edmonds-karp;jgrapht-sparse;3714;2101.8
edmonds-karp;jgrapht-sparse;3778;2169.0
edmonds-karp;jgrapht-sparse;3842;2202.8
edmonds-karp;jgrapht-sparse;3906;2314.7
edmonds-karp;jgrapht-sparse;3970;2447.4
edmonds-karp;jgrapht-sparse;4034;2487.8


==> plots.r1/long-wash-jgrapht-sparse-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht-sparse;194;0.7
push-relabel;jgrapht-sparse;258;0.6
push-relabel;jgrapht-sparse;322;1.0
push-relabel;jgrapht-sparse;386;1.0
push-relabel;jgrapht-sparse;450;1.2
push-relabel;jgrapht-sparse;514;1.5
push-relabel;jgrapht-sparse;578;1.6
push-relabel;jgrapht-sparse;642;1.5
push-relabel;jgrapht-sparse;706;1.8
push-relabel;jgrapht-sparse;770;2.2
push-relabel;jgrapht-sparse;834;2.2
push-relabel;jgrapht-sparse;898;2.6
push-relabel;jgrapht-sparse;962;2.5
push-relabel;jgrapht-sparse;1026;2.9
push-relabel;jgrapht-sparse;1090;2.9
push-relabel;jgrapht-sparse;1154;3.1
push-relabel;jgrapht-sparse;1218;3.5
push-relabel;jgrapht-sparse;1282;3.4
push-relabel;jgrapht-sparse;1346;3.8
push-relabel;jgrapht-sparse;1410;4.1
push-relabel;jgrapht-sparse;1474;4.0
push-relabel;jgrapht-sparse;1538;4.1
push-relabel;jgrapht-sparse;1602;4.9
push-relabel;jgrapht-sparse;1666;4.7
push-relabel;jgrapht-sparse;1730;4.8
push-relabel;jgrapht-sparse;1794;5.8
push-relabel;jgrapht-sparse;1858;5.2
push-relabel;jgrapht-sparse;1922;6.5
push-relabel;jgrapht-sparse;1986;5.9
push-relabel;jgrapht-sparse;2050;6.8
push-relabel;jgrapht-sparse;2114;7.3
push-relabel;jgrapht-sparse;2178;7.0
push-relabel;jgrapht-sparse;2242;6.9
push-relabel;jgrapht-sparse;2306;7.7
push-relabel;jgrapht-sparse;2370;7.8
push-relabel;jgrapht-sparse;2434;8.2
push-relabel;jgrapht-sparse;2498;8.7
push-relabel;jgrapht-sparse;2562;8.4
push-relabel;jgrapht-sparse;2626;9.2
push-relabel;jgrapht-sparse;2690;10.0
push-relabel;jgrapht-sparse;2754;9.5
push-relabel;jgrapht-sparse;2818;10.4
push-relabel;jgrapht-sparse;2882;10.5
push-relabel;jgrapht-sparse;2946;11.0
push-relabel;jgrapht-sparse;3010;10.9
push-relabel;jgrapht-sparse;3074;12.1
push-relabel;jgrapht-sparse;3138;12.6
push-relabel;jgrapht-sparse;3202;12.0
push-relabel;jgrapht-sparse;3266;12.2
push-relabel;jgrapht-sparse;3330;12.6
push-relabel;jgrapht-sparse;3394;11.4
push-relabel;jgrapht-sparse;3458;12.7
push-relabel;jgrapht-sparse;3522;14.3
push-relabel;jgrapht-sparse;3586;14.2
push-relabel;jgrapht-sparse;3650;13.4
push-relabel;jgrapht-sparse;3714;13.9
push-relabel;jgrapht-sparse;3778;14.6
push-relabel;jgrapht-sparse;3842;15.3
push-relabel;jgrapht-sparse;3906;14.9
push-relabel;jgrapht-sparse;3970;15.6
push-relabel;jgrapht-sparse;4034;17.3


==> plots.r1/rmat-BGL-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;BGL;256;2.1
pagerank;BGL;512;5.8
pagerank;BGL;1024;13.6
pagerank;BGL;2048;30.9
pagerank;BGL;4096;70.2
pagerank;BGL;8192;169.4
pagerank;BGL;16384;385.7
pagerank;BGL;32768;911.8
pagerank;BGL;65536;2485.1
pagerank;BGL;131072;5709.3
pagerank;BGL;262144;14002.5


==> plots.r1/rmat-igraph-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;igraph;256;0.2
pagerank;igraph;512;0.2
pagerank;igraph;1024;0.5
pagerank;igraph;2048;1.1
pagerank;igraph;4096;2.2
pagerank;igraph;8192;4.5
pagerank;igraph;16384;9.5
pagerank;igraph;32768;19.8
pagerank;igraph;65536;43.9
pagerank;igraph;131072;94.5
pagerank;igraph;262144;208.6


==> plots.r1/rmat-jgrapht-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht;256;2.2
pagerank;jgrapht;512;4.6
pagerank;jgrapht;1024;8.6
pagerank;jgrapht;2048;17.1
pagerank;jgrapht;4096;35.6
pagerank;jgrapht;8192;73.4
pagerank;jgrapht;16384;198.8
pagerank;jgrapht;32768;431.7
pagerank;jgrapht;65536;928.9
pagerank;jgrapht;131072;2029.6
pagerank;jgrapht;262144;4331.4


==> plots.r1/rmat-jgrapht-sparse-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht-sparse;256;0.9
pagerank;jgrapht-sparse;512;1.3
pagerank;jgrapht-sparse;1024;2.5
pagerank;jgrapht-sparse;2048;4.3
pagerank;jgrapht-sparse;4096;9.0
pagerank;jgrapht-sparse;8192;18.5
pagerank;jgrapht-sparse;16384;38.6
pagerank;jgrapht-sparse;32768;89.0
pagerank;jgrapht-sparse;65536;241.1
pagerank;jgrapht-sparse;131072;538.3
pagerank;jgrapht-sparse;262144;1361.1


==> plots.r1/rmat-jung-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jung;256;13.7
pagerank;jung;512;28.9
pagerank;jung;1024;63.8
pagerank;jung;2048;138.2
pagerank;jung;4096;327.5
pagerank;jung;8192;741.8
pagerank;jung;16384;1591.7
pagerank;jung;32768;3733.1
pagerank;jung;65536;9676.7
pagerank;jung;131072;22349.8
pagerank;jung;262144;53974.9


==> plots.r1/rmat-networkx-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;networkx;256;83.7
pagerank;networkx;512;166.8
pagerank;networkx;1024;330.3
pagerank;networkx;2048;661.2
pagerank;networkx;4096;1303.5
pagerank;networkx;8192;2656.1
pagerank;networkx;16384;5226.6
pagerank;networkx;32768;10195.2
pagerank;networkx;65536;20818.2
pagerank;networkx;131072;40848.1
pagerank;networkx;262144;81846.3


==> plots.r1/rmat-undirected-BGL-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;BGL;256;0.2
dijkstra;BGL;512;0.1
dijkstra;BGL;1024;0.4
dijkstra;BGL;2048;0.4
dijkstra;BGL;4096;1.7
dijkstra;BGL;8192;4.3
dijkstra;BGL;16384;10.1
dijkstra;BGL;32768;21.4
dijkstra;BGL;65536;45.7
dijkstra;BGL;131072;94.2
dijkstra;BGL;262144;206.0


==> plots.r1/rmat-undirected-BGL-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;BGL;256;0.9
mcm;BGL;512;1.8
mcm;BGL;1024;3.6
mcm;BGL;2048;8.1
mcm;BGL;4096;17.9
mcm;BGL;8192;42.5
mcm;BGL;16384;108.6
mcm;BGL;32768;277.3
mcm;BGL;65536;938.2
mcm;BGL;131072;3305.1
mcm;BGL;262144;13589.8


==> plots.r1/rmat-undirected-cplex-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;cplex;256;69.4277286529541
mcm;cplex;512;94.14730072021484
mcm;cplex;1024;135.64608097076416
mcm;cplex;2048;201.93583965301514
mcm;cplex;4096;428.84514331817627
mcm;cplex;8192;1061.452579498291
mcm;cplex;16384;2639.175510406494
mcm;cplex;32768;6726.239991188049
mcm;cplex;65536;18014.913082122803
mcm;cplex;131072;44228.79710197449
mcm;cplex;262144;215094.78635787964


==> plots.r1/rmat-undirected-fastutil-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;fastutil;256;2.8
bundle;fastutil;512;5.7
bundle;fastutil;1024;10.3
bundle;fastutil;2048;23.0
bundle;fastutil;4096;47.8
bundle;fastutil;8192;123.4
bundle;fastutil;16384;472.2
bundle;fastutil;32768;1134.7
bundle;fastutil;65536;2979.7
bundle;fastutil;131072;6084.4
bundle;fastutil;262144;15063.5


==> plots.r1/rmat-undirected-fastutil-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;fastutil;256;611792.0;149.36328125
1;memory;fastutil;512;1343902.4;164.0505859375
2;memory;fastutil;1024;2792627.2;170.4484375
3;memory;fastutil;2048;5797041.6;176.911669921875
4;memory;fastutil;4096;11814728.0;180.2784423828125
5;memory;fastutil;8192;24187919.2;184.53917846679687
6;memory;fastutil;16384;49431850.4;188.56754455566406
7;memory;fastutil;32768;99347048.8;189.4894577026367
8;memory;fastutil;65536;201597716.0;192.25856399536133
9;memory;fastutil;131072;406102877.6;193.64494209289552
10;memory;fastutil;262144;818289139.2;195.0953338623047


==> plots.r1/rmat-undirected-guava-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava;256;6.2
bundle;guava;512;14.4
bundle;guava;1024;28.8
bundle;guava;2048;68.1
bundle;guava;4096;186.3
bundle;guava;8192;513.5
bundle;guava;16384;1532.7
bundle;guava;32768;3230.4
bundle;guava;65536;8075.4
bundle;guava;131072;15669.8
bundle;guava;262144;37568.1


==> plots.r1/rmat-undirected-guava-graph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-graph;256;5.0
bundle;guava-graph;512;11.1
bundle;guava-graph;1024;24.6
bundle;guava-graph;2048;53.4
bundle;guava-graph;4096;132.9
bundle;guava-graph;8192;426.7
bundle;guava-graph;16384;1290.6
bundle;guava-graph;32768;3269.7
bundle;guava-graph;65536;8147.1
bundle;guava-graph;131072;19227.3
bundle;guava-graph;262144;47488.6


==> plots.r1/rmat-undirected-guava-graph-memory.csv <==
;algorithm;library;nodes;time (ms);peredge
0;memory;guava-graph;256;653935.2;159.6521484375
1;memory;guava-graph;512;1461983.2;178.46474609375
2;memory;guava-graph;1024;3066340.8;187.15458984375
3;memory;guava-graph;2048;6385155.2;194.85947265625
4;memory;guava-graph;4096;13051298.4;199.14700927734376
5;memory;guava-graph;8192;26844076.0;204.80404663085938
6;memory;guava-graph;16384;55032686.4;209.93303833007812
7;memory;guava-graph;32768;110636272.0;211.02194213867188
8;memory;guava-graph;65536;225121860.8;214.69293670654298
9;memory;guava-graph;131072;454060688.0;216.51300811767578
10;memory;guava-graph;262144;916214768.0;218.44262313842773


==> plots.r1/rmat-undirected-guava-network-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava;256;780244.8;190.489453125
1;memory;guava;512;1722305.6;210.2423828125
2;memory;guava;1024;3583697.6;218.73154296875
3;memory;guava;2048;7435138.4;226.9024169921875
4;memory;guava;4096;15150304.0;231.17529296875
5;memory;guava;8192;31094680.8;237.23358764648438
6;memory;guava;16384;63667414.4;242.87191162109374
7;memory;guava;32768;127827096.0;243.8108367919922
8;memory;guava;65536;259816363.2;247.78019256591796
9;memory;guava;131072;523706089.6;249.72252349853517
10;memory;guava;262144;1056076180.8;251.7881824493408


==> plots.r1/rmat-undirected-guava-valuegraph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-valuegraph;256;5.1
bundle;guava-valuegraph;512;11.4
bundle;guava-valuegraph;1024;23.9
bundle;guava-valuegraph;2048;53.5
bundle;guava-valuegraph;4096;134.0
bundle;guava-valuegraph;8192;428.6
bundle;guava-valuegraph;16384;1286.7
bundle;guava-valuegraph;32768;3271.9
bundle;guava-valuegraph;65536;8149.8
bundle;guava-valuegraph;131072;19133.7
bundle;guava-valuegraph;262144;47436.5


==> plots.r1/rmat-undirected-guava-valuegraph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-valuegraph;256;653879.2;159.6384765625
1;memory;guava-valuegraph;512;1461927.2;178.45791015625
2;memory;guava-valuegraph;1024;3066284.8;187.151171875
3;memory;guava-valuegraph;2048;6385099.2;194.857763671875
4;memory;guava-valuegraph;4096;13051242.4;199.14615478515626
5;memory;guava-valuegraph;8192;26844020.0;204.80361938476562
6;memory;guava-valuegraph;16384;55032630.4;209.93282470703124
7;memory;guava-valuegraph;32768;110636216.0;211.02183532714844
8;memory;guava-valuegraph;65536;225121804.8;214.69288330078126
9;memory;guava-valuegraph;131072;454060632.0;216.51298141479492
10;memory;guava-valuegraph;262144;916214712.0;218.4426097869873


==> plots.r1/rmat-undirected-igraph-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;igraph;256;0.2
dijkstra;igraph;512;0.3
dijkstra;igraph;1024;0.8
dijkstra;igraph;2048;0.9
dijkstra;igraph;4096;2.2
dijkstra;igraph;8192;4.5
dijkstra;igraph;16384;10.2
dijkstra;igraph;32768;25.5
dijkstra;igraph;65536;58.6
dijkstra;igraph;131072;133.9
dijkstra;igraph;262144;305.7


==> plots.r1/rmat-undirected-jgrapht-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht;256;2.4
boruvka;jgrapht;512;5.4
boruvka;jgrapht;1024;11.0
boruvka;jgrapht;2048;24.3
boruvka;jgrapht;4096;49.4
boruvka;jgrapht;8192;122.8
boruvka;jgrapht;16384;353.6
boruvka;jgrapht;32768;822.6
boruvka;jgrapht;65536;1852.5
boruvka;jgrapht;131072;4156.2
boruvka;jgrapht;262144;10410.6


==> plots.r1/rmat-undirected-jgrapht-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht;256;2.6
bundle;jgrapht;512;5.1
bundle;jgrapht;1024;10.4
bundle;jgrapht;2048;22.6
bundle;jgrapht;4096;45.9
bundle;jgrapht;8192;117.4
bundle;jgrapht;16384;423.7
bundle;jgrapht;32768;952.9
bundle;jgrapht;65536;2508.4
bundle;jgrapht;131072;5133.4
bundle;jgrapht;262144;13182.4


==> plots.r1/rmat-undirected-jgrapht-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht;256;2.3
dijkstra;jgrapht;512;4.2
dijkstra;jgrapht;1024;8.0
dijkstra;jgrapht;2048;15.7
dijkstra;jgrapht;4096;33.4
dijkstra;jgrapht;8192;74.9
dijkstra;jgrapht;16384;199.9
dijkstra;jgrapht;32768;427.7
dijkstra;jgrapht;65536;917.4
dijkstra;jgrapht;131072;2031.9
dijkstra;jgrapht;262144;4406.8


==> plots.r1/rmat-undirected-jgrapht-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht;256;1.5
kruskal;jgrapht;512;3.3
kruskal;jgrapht;1024;6.8
kruskal;jgrapht;2048;14.8
kruskal;jgrapht;4096;31.9
kruskal;jgrapht;8192;70.6
kruskal;jgrapht;16384;214.3
kruskal;jgrapht;32768;505.5
kruskal;jgrapht;65536;1177.9
kruskal;jgrapht;131072;2685.2
kruskal;jgrapht;262144;6102.4


==> plots.r1/rmat-undirected-jgrapht-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht;256;1.6
mcm;jgrapht;512;3.4
mcm;jgrapht;1024;6.3
mcm;jgrapht;2048;13.9
mcm;jgrapht;4096;28.0
mcm;jgrapht;8192;66.7
mcm;jgrapht;16384;246.3
mcm;jgrapht;32768;582.2
mcm;jgrapht;65536;1748.2
mcm;jgrapht;131072;3279.4
mcm;jgrapht;262144;8337.0


==> plots.r1/rmat-undirected-jgrapht-memory.csv <==
index;algorithm;library;nodes;space;peredge
0;memory;jgrapht;256;716376.0;174.896484375
1;memory;jgrapht;512;1590473.6;194.149609375
2;memory;jgrapht;1024;3309046.4;201.9681640625
3;memory;jgrapht;2048;6884412.0;210.0955810546875
4;memory;jgrapht;4096;14037734.4;214.198828125
5;memory;jgrapht;8192;28803690.4;219.7547180175781
6;memory;jgrapht;16384;59066853.6;225.3221649169922
7;memory;jgrapht;32768;118714363.2;226.42967834472657
8;memory;jgrapht;65536;241439157.6;230.25432357788085
9;memory;jgrapht;131072;487987745.6;232.69068984985353
10;memory;jgrapht;262144;986239403.2;235.137797164917


==> plots.r1/rmat-undirected-jgrapht-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht;256;0.9
prim;jgrapht;512;1.3
prim;jgrapht;1024;2.5
prim;jgrapht;2048;5.0
prim;jgrapht;4096;11.1
prim;jgrapht;8192;25.0
prim;jgrapht;16384;88.1
prim;jgrapht;32768;204.5
prim;jgrapht;65536;472.6
prim;jgrapht;131072;1059.0
prim;jgrapht;262144;2488.2


==> plots.r1/rmat-undirected-jgrapht-sparse-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht-sparse;256;2.6
boruvka;jgrapht-sparse;512;5.4
boruvka;jgrapht-sparse;1024;12.0
boruvka;jgrapht-sparse;2048;25.9
boruvka;jgrapht-sparse;4096;53.5
boruvka;jgrapht-sparse;8192;120.9
boruvka;jgrapht-sparse;16384;272.2
boruvka;jgrapht-sparse;32768;607.6
boruvka;jgrapht-sparse;65536;1500.5
boruvka;jgrapht-sparse;131072;3430.5
boruvka;jgrapht-sparse;262144;8300.5


==> plots.r1/rmat-undirected-jgrapht-sparse-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht-sparse;256;3.0
bundle;jgrapht-sparse;512;5.9
bundle;jgrapht-sparse;1024;11.9
bundle;jgrapht-sparse;2048;25.7
bundle;jgrapht-sparse;4096;52.6
bundle;jgrapht-sparse;8192;124.2
bundle;jgrapht-sparse;16384;316.6
bundle;jgrapht-sparse;32768;726.2
bundle;jgrapht-sparse;65536;2057.9
bundle;jgrapht-sparse;131072;4487.5
bundle;jgrapht-sparse;262144;11528.4


==> plots.r1/rmat-undirected-jgrapht-sparse-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jgrapht-sparse;256;1.5
dijkstra;jgrapht-sparse;512;2.3
dijkstra;jgrapht-sparse;1024;3.4
dijkstra;jgrapht-sparse;2048;6.1
dijkstra;jgrapht-sparse;4096;11.9
dijkstra;jgrapht-sparse;8192;24.6
dijkstra;jgrapht-sparse;16384;57.1
dijkstra;jgrapht-sparse;32768;141.9
dijkstra;jgrapht-sparse;65536;345.0
dijkstra;jgrapht-sparse;131072;785.1
dijkstra;jgrapht-sparse;262144;1737.2


==> plots.r1/rmat-undirected-jgrapht-sparse-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht-sparse;256;2.2
kruskal;jgrapht-sparse;512;4.9
kruskal;jgrapht-sparse;1024;10.1
kruskal;jgrapht-sparse;2048;22.3
kruskal;jgrapht-sparse;4096;48.4
kruskal;jgrapht-sparse;8192;105.6
kruskal;jgrapht-sparse;16384;254.7
kruskal;jgrapht-sparse;32768;650.3
kruskal;jgrapht-sparse;65536;1565.9
kruskal;jgrapht-sparse;131072;3749.0
kruskal;jgrapht-sparse;262144;8761.5


==> plots.r1/rmat-undirected-jgrapht-sparse-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht-sparse;256;1.6
mcm;jgrapht-sparse;512;3.5
mcm;jgrapht-sparse;1024;6.8
mcm;jgrapht-sparse;2048;14.3
mcm;jgrapht-sparse;4096;29.0
mcm;jgrapht-sparse;8192;67.0
mcm;jgrapht-sparse;16384;183.5
mcm;jgrapht-sparse;32768;372.9
mcm;jgrapht-sparse;65536;1179.4
mcm;jgrapht-sparse;131072;2432.8
mcm;jgrapht-sparse;262144;6713.1


==> plots.r1/rmat-undirected-jgrapht-sparse-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht-sparse;256;91321.6;22.2953125
1;memory;jgrapht-sparse;512;196941.6;24.04072265625
2;memory;jgrapht-sparse;1024;402691.2;24.5783203125
3;memory;jgrapht-sparse;2048;826342.4;25.21796875
4;memory;jgrapht-sparse;4096;1671064.0;25.4984130859375
5;memory;jgrapht-sparse;8192;3407171.2;25.9946533203125
6;memory;jgrapht-sparse;16384;6965958.4;26.5730224609375
7;memory;jgrapht-sparse;32768;13934219.2;26.577413940429686
8;memory;jgrapht-sparse;65536;28254215.2;26.945319366455077
9;memory;jgrapht-sparse;131072;56946282.4;27.154103469848632
10;memory;jgrapht-sparse;262144;114684202.4;27.342844581604005


==> plots.r1/rmat-undirected-jgrapht-sparse-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht-sparse;256;1.1
prim;jgrapht-sparse;512;1.5
prim;jgrapht-sparse;1024;2.8
prim;jgrapht-sparse;2048;5.5
prim;jgrapht-sparse;4096;11.4
prim;jgrapht-sparse;8192;25.2
prim;jgrapht-sparse;16384;61.5
prim;jgrapht-sparse;32768;153.5
prim;jgrapht-sparse;65536;397.5
prim;jgrapht-sparse;131072;946.4
prim;jgrapht-sparse;262144;2374.5


==> plots.r1/rmat-undirected-jung-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;jung;256;2.7
dijkstra;jung;512;5.8
dijkstra;jung;1024;12.4
dijkstra;jung;2048;29.1
dijkstra;jung;4096;61.4
dijkstra;jung;8192;160.3
dijkstra;jung;16384;333.9
dijkstra;jung;32768;645.7
dijkstra;jung;65536;1625.8
dijkstra;jung;131072;3834.3
dijkstra;jung;262144;8427.7


==> plots.r1/rmat-undirected-lemon-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;lemon;256;0.1
mcm;lemon;512;0.1
mcm;lemon;1024;0.7
mcm;lemon;2048;0.8
mcm;lemon;4096;1.5
mcm;lemon;8192;3.0
mcm;lemon;16384;7.1
mcm;lemon;32768;18.4
mcm;lemon;65536;45.7
mcm;lemon;131072;105.7
mcm;lemon;262144;239.1


==> plots.r1/rmat-undirected-networkx-dijkstra.csv <==
algorithm;library;nodes;time (ms)
dijkstra;networkx;256;7.3
dijkstra;networkx;512;13.2
dijkstra;networkx;1024;26.0
dijkstra;networkx;2048;55.5
dijkstra;networkx;4096;115.5
dijkstra;networkx;8192;239.1
dijkstra;networkx;16384;496.2
dijkstra;networkx;32768;1008.3
dijkstra;networkx;65536;2161.7
dijkstra;networkx;131072;4624.6
dijkstra;networkx;262144;9794.6


==> plots.r1/snap-directed-BGL-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;BGL;65369;179.0
pagerank;BGL;103689;122.0
pagerank;BGL;420045;1626.0
pagerank;BGL;508837;1267.0
pagerank;BGL;1768149;5313.0
pagerank;BGL;2312497;5589.0
pagerank;BGL;5105039;19653.0
pagerank;BGL;30622564;284431.0


==> plots.r1/snap-directed-igraph-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;igraph;65369;9.0
pagerank;igraph;103689;4.0
pagerank;igraph;420045;74.0
pagerank;igraph;508837;33.0
pagerank;igraph;1768149;88.0
pagerank;igraph;2312497;138.0
pagerank;igraph;5105039;485.0
pagerank;igraph;30622564;2832.0


==> plots.r1/snap-directed-jgrapht-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht;65369;76.0
pagerank;jgrapht;103689;59.0
pagerank;jgrapht;420045;610.0
pagerank;jgrapht;508837;482.0
pagerank;jgrapht;1768149;1939.0
pagerank;jgrapht;2312497;2346.0
pagerank;jgrapht;5105039;5969.0
pagerank;jgrapht;30622564;46784.0


==> plots.r1/snap-directed-jgrapht-sparse-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jgrapht-sparse;65369;23.0
pagerank;jgrapht-sparse;103689;14.0
pagerank;jgrapht-sparse;420045;196.0
pagerank;jgrapht-sparse;508837;120.0
pagerank;jgrapht-sparse;1768149;394.0
pagerank;jgrapht-sparse;2312497;517.0
pagerank;jgrapht-sparse;5105039;1770.0
pagerank;jgrapht-sparse;30622564;19285.0


==> plots.r1/snap-directed-jung-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;jung;65369;588.0
pagerank;jung;103689;581.0
pagerank;jung;420045;5734.0
pagerank;jung;508837;4355.0
pagerank;jung;1768149;11865.0
pagerank;jung;2312497;19574.0
pagerank;jung;5105039;51384.0
pagerank;jung;30622564;630435.0


==> plots.r1/snap-directed-networkx-pagerank.csv <==
algorithm;library;nodes;time (ms)
pagerank;networkx;65369;1930.0
pagerank;networkx;103689;2172.0
pagerank;networkx;420045;16506.0
pagerank;networkx;508837;12693.0
pagerank;networkx;1768149;38359.0
pagerank;networkx;2312497;57267.0
pagerank;networkx;5105039;136877.0
pagerank;networkx;30622564;861004.0


==> plots.r1/snap-undirected-BGL-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;BGL;88234;25.0
mcm;BGL;93497;91.0
mcm;BGL;183831;195.0
mcm;BGL;198110;112.0
mcm;BGL;925872;50265.0
mcm;BGL;1049866;21412.0


==> plots.r1/snap-undirected-cplex-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;cplex;88234;7361.319065093994
mcm;cplex;93497;48048.00486564636
mcm;cplex;183831;23805.346965789795
mcm;cplex;198110;80411.93890571594



==> plots.r1/snap-undirected-fastutil-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;fastutil;88234;47.0
bundle;fastutil;93497;371.0
bundle;fastutil;183831;414.0
bundle;fastutil;198110;1541.0
bundle;fastutil;1049866;5953.0
bundle;fastutil;2987624;13726.0


==> plots.r1/snap-undirected-fastutil-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;fastutil;88234;16408784.0;185.9689462112111
1;memory;fastutil;93497;19097448.0;204.25733445992918
2;memory;fastutil;183831;36763984.0;199.98794544989693
3;memory;fastutil;198110;43373856.0;218.9382464287517
4;memory;fastutil;1049866;237063832.0;225.80389497326325
5;memory;fastutil;2987624;660705320.0;221.14741346300605


==> plots.r1/snap-undirected-guava-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava;88234;195.0
bundle;guava;93497;1004.0
bundle;guava;183831;1060.0
bundle;guava;198110;3857.0
bundle;guava;1049866;9364.0
bundle;guava;2987624;23169.0


==> plots.r1/snap-undirected-guava-graph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-graph;88234;144.0
bundle;guava-graph;93497;393.0
bundle;guava-graph;183831;514.0
bundle;guava-graph;198110;1269.0
bundle;guava-graph;1049866;4729.0
bundle;guava-graph;2987624;16278.0


==> plots.r1/snap-undirected-guava-graph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-graph;88234;19354640.0;219.35580388512363
1;memory;guava-graph;93497;21535520.0;230.33380750184497
2;memory;guava-graph;183831;42203864.0;229.57969004139673
3;memory;guava-graph;198110;44886888.0;226.57557922366362
4;memory;guava-graph;1049866;253708488.0;241.65797158875515
5;memory;guava-graph;2987624;749064016.0;250.72231847113292


==> plots.r1/snap-undirected-guava-network-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava;88234;22381944.0;253.66575243103566
1;memory;guava;93497;26423456.0;282.61287527942073
2;memory;guava;183831;50574328.0;275.11316372102635
3;memory;guava;198110;53526344.0;270.1849679471001
4;memory;guava;1049866;311042984.0;296.2692229294024
5;memory;guava;2987624;907467704.0;303.742272789347


==> plots.r1/snap-undirected-guava-valuegraph-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;guava-valuegraph;88234;146.0
bundle;guava-valuegraph;93497;387.0
bundle;guava-valuegraph;183831;557.0
bundle;guava-valuegraph;198110;1272.0
bundle;guava-valuegraph;1049866;4721.0
bundle;guava-valuegraph;2987624;16211.0


==> plots.r1/snap-undirected-guava-valuegraph-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;guava-valuegraph;88234;19354584.0;219.35516920914841
1;memory;guava-valuegraph;93497;21535464.0;230.33320855214606
2;memory;guava-valuegraph;183831;42203808.0;229.57938541377678
3;memory;guava-valuegraph;198110;44886832.0;226.57529655242038
4;memory;guava-valuegraph;1049866;253708432.0;241.65791824861458
5;memory;guava-valuegraph;2987624;749063960.0;250.72229972714103


==> plots.r1/snap-undirected-jgrapht-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht;88234;48.0
boruvka;jgrapht;93497;80.0
boruvka;jgrapht;183831;125.0
boruvka;jgrapht;198110;172.0
boruvka;jgrapht;1049866;1796.0
boruvka;jgrapht;2987624;6611.0


==> plots.r1/snap-undirected-jgrapht-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht;88234;48.0
bundle;jgrapht;93497;351.0
bundle;jgrapht;183831;328.0
bundle;jgrapht;198110;1447.0
bundle;jgrapht;1049866;4547.0
bundle;jgrapht;2987624;10698.0


==> plots.r1/snap-undirected-jgrapht-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht;88234;14.0
kruskal;jgrapht;93497;29.0
kruskal;jgrapht;183831;60.0
kruskal;jgrapht;198110;58.0
kruskal;jgrapht;1049866;479.0
kruskal;jgrapht;2987624;1643.0


==> plots.r1/snap-undirected-jgrapht-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht;88234;24.0
mcm;jgrapht;93497;280.0
mcm;jgrapht;183831;214.0
mcm;jgrapht;198110;1281.0
mcm;jgrapht;925872;1190.0
mcm;jgrapht;1049866;2918.0


==> plots.r1/snap-undirected-jgrapht-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht;88234;20727528.0;234.91542942629826
1;memory;jgrapht;93497;24263976.0;259.5160914253933
2;memory;jgrapht;183831;46486552.0;252.87656597635873
3;memory;jgrapht;198110;49606624.0;250.39939427590733
4;memory;jgrapht;1049866;285491504.0;271.93137409917074
5;memory;jgrapht;2987624;828935984.0;277.45659560908604


==> plots.r1/snap-undirected-jgrapht-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht;88234;9.0
prim;jgrapht;93497;34.0
prim;jgrapht;183831;60.0
prim;jgrapht;198110;66.0
prim;jgrapht;1049866;599.0
prim;jgrapht;2987624;3589.0


==> plots.r1/snap-undirected-jgrapht-sparse-boruvka.csv <==
algorithm;library;nodes;time (ms)
boruvka;jgrapht-sparse;88234;41.0
boruvka;jgrapht-sparse;93497;66.0
boruvka;jgrapht-sparse;183831;80.0
boruvka;jgrapht-sparse;198110;150.0
boruvka;jgrapht-sparse;1049866;1444.0
boruvka;jgrapht-sparse;2987624;4160.0


==> plots.r1/snap-undirected-jgrapht-sparse-bundle.csv <==
algorithm;library;nodes;time (ms)
bundle;jgrapht-sparse;88234;50.0
bundle;jgrapht-sparse;93497;257.0
bundle;jgrapht-sparse;183831;239.0
bundle;jgrapht-sparse;198110;874.0
bundle;jgrapht-sparse;1049866;3551.0
bundle;jgrapht-sparse;2987624;9541.0


==> plots.r1/snap-undirected-jgrapht-sparse-kruskal.csv <==
algorithm;library;nodes;time (ms)
kruskal;jgrapht-sparse;88234;15.0
kruskal;jgrapht-sparse;93497;21.0
kruskal;jgrapht-sparse;183831;39.0
kruskal;jgrapht-sparse;198110;38.0
kruskal;jgrapht-sparse;1049866;256.0
kruskal;jgrapht-sparse;2987624;1171.0


==> plots.r1/snap-undirected-jgrapht-sparse-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;jgrapht-sparse;88234;26.0
mcm;jgrapht-sparse;93497;191.0
mcm;jgrapht-sparse;183831;126.0
mcm;jgrapht-sparse;198110;774.0
mcm;jgrapht-sparse;925872;877.0
mcm;jgrapht-sparse;1049866;2156.0


==> plots.r1/snap-undirected-jgrapht-sparse-memory.csv <==
index;algorithm;library;nodes;time (ms);peredge
0;memory;jgrapht-sparse;88234;2486872.0;28.184962712786454
1;memory;jgrapht-sparse;93497;2710608.0;28.991390098078014
2;memory;jgrapht-sparse;183831;5294200.0;28.799277597358444
3;memory;jgrapht-sparse;198110;5622336.0;28.379869769320074
4;memory;jgrapht-sparse;925872;27264032.0;29.44686954568234
5;memory;jgrapht-sparse;1049866;30664736.0;29.20823800370714
6;memory;jgrapht-sparse;2987624;88193200.0;29.51951115669174


==> plots.r1/snap-undirected-jgrapht-sparse-prim.csv <==
algorithm;library;nodes;time (ms)
prim;jgrapht-sparse;88234;11.0
prim;jgrapht-sparse;93497;25.0
prim;jgrapht-sparse;183831;40.0
prim;jgrapht-sparse;198110;41.0
prim;jgrapht-sparse;1049866;462.0
prim;jgrapht-sparse;2987624;2987.0


==> plots.r1/snap-undirected-lemon-mcm.csv <==
algorithm;library;nodes;time (ms)
mcm;lemon;88234;2.0
mcm;lemon;93497;10.0
mcm;lemon;183831;14.0
mcm;lemon;198110;6.0
mcm;lemon;925872;156.0
mcm;lemon;1049866;110.0


==> plots.r1/square-genrmf-jgrapht-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht;8;0.5
dinic;jgrapht;27;0.7
dinic;jgrapht;64;0.6
dinic;jgrapht;125;0.9
dinic;jgrapht;216;1.6
dinic;jgrapht;343;2.6
dinic;jgrapht;512;5.1
dinic;jgrapht;729;8.2
dinic;jgrapht;1000;11.9
dinic;jgrapht;1331;18.5
dinic;jgrapht;1728;29.6
dinic;jgrapht;2197;39.2
dinic;jgrapht;2744;49.2
dinic;jgrapht;3375;71.4
dinic;jgrapht;4096;90.2
dinic;jgrapht;4913;128.4
dinic;jgrapht;5832;169.9
dinic;jgrapht;6859;206.4
dinic;jgrapht;8000;290.3
dinic;jgrapht;9261;372.8
dinic;jgrapht;10648;474.1
dinic;jgrapht;12167;691.4
dinic;jgrapht;13824;1073.2
dinic;jgrapht;15625;1281.4
dinic;jgrapht;17576;1716.3
dinic;jgrapht;19683;1991.3
dinic;jgrapht;21952;2531.8
dinic;jgrapht;24389;3222.8
dinic;jgrapht;27000;3370.4
dinic;jgrapht;29791;4178.3
dinic;jgrapht;32768;5073.3
dinic;jgrapht;35937;5576.0


==> plots.r1/square-genrmf-jgrapht-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht;8;0.4
edmonds-karp;jgrapht;27;0.5
edmonds-karp;jgrapht;64;0.9
edmonds-karp;jgrapht;125;1.8
edmonds-karp;jgrapht;216;3.9
edmonds-karp;jgrapht;343;9.5
edmonds-karp;jgrapht;512;21.9
edmonds-karp;jgrapht;729;45.7
edmonds-karp;jgrapht;1000;85.9
edmonds-karp;jgrapht;1331;155.1
edmonds-karp;jgrapht;1728;280.1
edmonds-karp;jgrapht;2197;454.6
edmonds-karp;jgrapht;2744;707.2
edmonds-karp;jgrapht;3375;1064.4
edmonds-karp;jgrapht;4096;1500.8
edmonds-karp;jgrapht;4913;2140.9
edmonds-karp;jgrapht;5832;3025.3
edmonds-karp;jgrapht;6859;4188.1
edmonds-karp;jgrapht;8000;5902.6
edmonds-karp;jgrapht;9261;7910.2
edmonds-karp;jgrapht;10648;10668.4
edmonds-karp;jgrapht;12167;15354.9
edmonds-karp;jgrapht;13824;35690.7
edmonds-karp;jgrapht;15625;52735.2
edmonds-karp;jgrapht;17576;73898.1
edmonds-karp;jgrapht;19683;99494.1
edmonds-karp;jgrapht;21952;135923.0
edmonds-karp;jgrapht;24389;179819.0
edmonds-karp;jgrapht;27000;220059.0
edmonds-karp;jgrapht;29791;284490.6
edmonds-karp;jgrapht;32768;343954.8
edmonds-karp;jgrapht;35937;418490.9


==> plots.r1/square-genrmf-jgrapht-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht;8;0.6
push-relabel;jgrapht;27;0.6
push-relabel;jgrapht;64;0.7
push-relabel;jgrapht;125;0.8
push-relabel;jgrapht;216;1.1
push-relabel;jgrapht;343;1.5
push-relabel;jgrapht;512;2.1
push-relabel;jgrapht;729;3.0
push-relabel;jgrapht;1000;4.2
push-relabel;jgrapht;1331;6.3
push-relabel;jgrapht;1728;8.5
push-relabel;jgrapht;2197;10.6
push-relabel;jgrapht;2744;14.1
push-relabel;jgrapht;3375;18.0
push-relabel;jgrapht;4096;22.1
push-relabel;jgrapht;4913;27.9
push-relabel;jgrapht;5832;35.6
push-relabel;jgrapht;6859;42.1
push-relabel;jgrapht;8000;52.8
push-relabel;jgrapht;9261;66.1
push-relabel;jgrapht;10648;80.9
push-relabel;jgrapht;12167;105.0
push-relabel;jgrapht;13824;133.0
push-relabel;jgrapht;15625;157.8
push-relabel;jgrapht;17576;198.9
push-relabel;jgrapht;19683;236.8
push-relabel;jgrapht;21952;284.3
push-relabel;jgrapht;24389;342.7
push-relabel;jgrapht;27000;375.9
push-relabel;jgrapht;29791;437.4
push-relabel;jgrapht;32768;508.0
push-relabel;jgrapht;35937;566.1


==> plots.r1/square-genrmf-jgrapht-sparse-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht-sparse;8;0.6
dinic;jgrapht-sparse;27;0.4
dinic;jgrapht-sparse;64;0.4
dinic;jgrapht-sparse;125;1.0
dinic;jgrapht-sparse;216;1.9
dinic;jgrapht-sparse;343;3.3
dinic;jgrapht-sparse;512;6.4
dinic;jgrapht-sparse;729;10.2
dinic;jgrapht-sparse;1000;15.8
dinic;jgrapht-sparse;1331;25.2
dinic;jgrapht-sparse;1728;40.3
dinic;jgrapht-sparse;2197;55.0
dinic;jgrapht-sparse;2744;69.8
dinic;jgrapht-sparse;3375;101.6
dinic;jgrapht-sparse;4096;129.4
dinic;jgrapht-sparse;4913;189.3
dinic;jgrapht-sparse;5832;275.3
dinic;jgrapht-sparse;6859;356.0
dinic;jgrapht-sparse;8000;547.1
dinic;jgrapht-sparse;9261;707.0
dinic;jgrapht-sparse;10648;877.0
dinic;jgrapht-sparse;12167;1230.8
dinic;jgrapht-sparse;13824;1494.6
dinic;jgrapht-sparse;15625;1740.6
dinic;jgrapht-sparse;17576;2283.5
dinic;jgrapht-sparse;19683;2593.0
dinic;jgrapht-sparse;21952;3251.8
dinic;jgrapht-sparse;24389;4135.3
dinic;jgrapht-sparse;27000;4268.0
dinic;jgrapht-sparse;29791;5286.4
dinic;jgrapht-sparse;32768;6517.7
dinic;jgrapht-sparse;35937;7127.9


==> plots.r1/square-genrmf-jgrapht-sparse-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht-sparse;8;0.3
edmonds-karp;jgrapht-sparse;27;0.6
edmonds-karp;jgrapht-sparse;64;0.9
edmonds-karp;jgrapht-sparse;125;1.3
edmonds-karp;jgrapht-sparse;216;4.6
edmonds-karp;jgrapht-sparse;343;12.3
edmonds-karp;jgrapht-sparse;512;31.7
edmonds-karp;jgrapht-sparse;729;67.9
edmonds-karp;jgrapht-sparse;1000;131.0
edmonds-karp;jgrapht-sparse;1331;240.1
edmonds-karp;jgrapht-sparse;1728;448.4
edmonds-karp;jgrapht-sparse;2197;715.9
edmonds-karp;jgrapht-sparse;2744;1049.7
edmonds-karp;jgrapht-sparse;3375;1590.8
edmonds-karp;jgrapht-sparse;4096;2269.7
edmonds-karp;jgrapht-sparse;4913;3306.6
edmonds-karp;jgrapht-sparse;5832;4824.8
edmonds-karp;jgrapht-sparse;6859;6646.4
edmonds-karp;jgrapht-sparse;8000;9517.0
edmonds-karp;jgrapht-sparse;9261;12808.4
edmonds-karp;jgrapht-sparse;10648;17175.6
edmonds-karp;jgrapht-sparse;12167;24830.6
edmonds-karp;jgrapht-sparse;13824;42490.2
edmonds-karp;jgrapht-sparse;15625;57788.2
edmonds-karp;jgrapht-sparse;17576;81032.8
edmonds-karp;jgrapht-sparse;19683;105743.2
edmonds-karp;jgrapht-sparse;21952;139000.0
edmonds-karp;jgrapht-sparse;24389;182052.7
edmonds-karp;jgrapht-sparse;27000;223196.9
edmonds-karp;jgrapht-sparse;29791;282126.2
edmonds-karp;jgrapht-sparse;32768;347674.9
edmonds-karp;jgrapht-sparse;35937;422437.8


==> plots.r1/square-genrmf-jgrapht-sparse-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht-sparse;8;0.8
push-relabel;jgrapht-sparse;27;0.4
push-relabel;jgrapht-sparse;64;0.6
push-relabel;jgrapht-sparse;125;0.5
push-relabel;jgrapht-sparse;216;1.1
push-relabel;jgrapht-sparse;343;1.6
push-relabel;jgrapht-sparse;512;2.6
push-relabel;jgrapht-sparse;729;3.4
push-relabel;jgrapht-sparse;1000;4.8
push-relabel;jgrapht-sparse;1331;6.7
push-relabel;jgrapht-sparse;1728;10.1
push-relabel;jgrapht-sparse;2197;12.8
push-relabel;jgrapht-sparse;2744;17.2
push-relabel;jgrapht-sparse;3375;22.0
push-relabel;jgrapht-sparse;4096;27.0
push-relabel;jgrapht-sparse;4913;35.3
push-relabel;jgrapht-sparse;5832;45.1
push-relabel;jgrapht-sparse;6859;57.9
push-relabel;jgrapht-sparse;8000;76.4
push-relabel;jgrapht-sparse;9261;98.0
push-relabel;jgrapht-sparse;10648;122.1
push-relabel;jgrapht-sparse;12167;155.5
push-relabel;jgrapht-sparse;13824;180.5
push-relabel;jgrapht-sparse;15625;208.0
push-relabel;jgrapht-sparse;17576;260.8
push-relabel;jgrapht-sparse;19683;312.6
push-relabel;jgrapht-sparse;21952;372.1
push-relabel;jgrapht-sparse;24389;446.8
push-relabel;jgrapht-sparse;27000;484.4
push-relabel;jgrapht-sparse;29791;567.8
push-relabel;jgrapht-sparse;32768;652.5
push-relabel;jgrapht-sparse;35937;722.6


==> plots.r1/wide-wash-jgrapht-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht;130;0.9
dinic;jgrapht;194;0.6
dinic;jgrapht;258;0.9
dinic;jgrapht;322;1.1
dinic;jgrapht;386;1.5
dinic;jgrapht;450;1.5
dinic;jgrapht;514;1.8
dinic;jgrapht;578;2.1
dinic;jgrapht;642;2.9
dinic;jgrapht;706;2.5
dinic;jgrapht;770;3.0
dinic;jgrapht;834;3.6
dinic;jgrapht;898;3.8
dinic;jgrapht;962;4.0
dinic;jgrapht;1026;4.7
dinic;jgrapht;1090;5.6
dinic;jgrapht;1154;5.0
dinic;jgrapht;1218;5.8
dinic;jgrapht;1282;5.6
dinic;jgrapht;1346;6.3
dinic;jgrapht;1410;6.8
dinic;jgrapht;1474;7.6
dinic;jgrapht;1538;8.2
dinic;jgrapht;1602;9.0
dinic;jgrapht;1666;11.4
dinic;jgrapht;1730;10.5
dinic;jgrapht;1794;11.1
dinic;jgrapht;1858;12.0
dinic;jgrapht;1922;12.0
dinic;jgrapht;1986;12.7
dinic;jgrapht;2050;13.4
dinic;jgrapht;2114;14.5
dinic;jgrapht;2178;14.3
dinic;jgrapht;2242;14.6
dinic;jgrapht;2306;16.5
dinic;jgrapht;2370;16.7
dinic;jgrapht;2434;16.3
dinic;jgrapht;2498;17.2
dinic;jgrapht;2562;17.9
dinic;jgrapht;2626;19.2
dinic;jgrapht;2690;19.9
dinic;jgrapht;2754;19.1
dinic;jgrapht;2818;23.0
dinic;jgrapht;2882;22.1
dinic;jgrapht;2946;22.3
dinic;jgrapht;3010;22.6
dinic;jgrapht;3074;23.9
dinic;jgrapht;3138;23.8
dinic;jgrapht;3202;25.0
dinic;jgrapht;3266;24.7
dinic;jgrapht;3330;25.7
dinic;jgrapht;3394;26.9
dinic;jgrapht;3458;27.6
dinic;jgrapht;3522;29.2
dinic;jgrapht;3586;29.4
dinic;jgrapht;3650;30.8
dinic;jgrapht;3714;30.7
dinic;jgrapht;3778;31.9
dinic;jgrapht;3842;32.5
dinic;jgrapht;3906;33.9
dinic;jgrapht;3970;34.7
dinic;jgrapht;4034;35.7


==> plots.r1/wide-wash-jgrapht-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht;130;0.9
edmonds-karp;jgrapht;194;1.1
edmonds-karp;jgrapht;258;1.8
edmonds-karp;jgrapht;322;2.9
edmonds-karp;jgrapht;386;5.8
edmonds-karp;jgrapht;450;10.9
edmonds-karp;jgrapht;514;20.6
edmonds-karp;jgrapht;578;35.5
edmonds-karp;jgrapht;642;49.2
edmonds-karp;jgrapht;706;63.7
edmonds-karp;jgrapht;770;78.9
edmonds-karp;jgrapht;834;97.3
edmonds-karp;jgrapht;898;115.0
edmonds-karp;jgrapht;962;137.0
edmonds-karp;jgrapht;1026;160.4
edmonds-karp;jgrapht;1090;187.8
edmonds-karp;jgrapht;1154;208.2
edmonds-karp;jgrapht;1218;232.8
edmonds-karp;jgrapht;1282;254.4
edmonds-karp;jgrapht;1346;278.8
edmonds-karp;jgrapht;1410;311.8
edmonds-karp;jgrapht;1474;340.5
edmonds-karp;jgrapht;1538;370.1
edmonds-karp;jgrapht;1602;411.0
edmonds-karp;jgrapht;1666;523.5
edmonds-karp;jgrapht;1730;512.8
edmonds-karp;jgrapht;1794;542.8
edmonds-karp;jgrapht;1858;571.6
edmonds-karp;jgrapht;1922;615.1
edmonds-karp;jgrapht;1986;687.8
edmonds-karp;jgrapht;2050;719.9
edmonds-karp;jgrapht;2114;724.2
edmonds-karp;jgrapht;2178;772.1
edmonds-karp;jgrapht;2242;837.1
edmonds-karp;jgrapht;2306;867.4
edmonds-karp;jgrapht;2370;894.5
edmonds-karp;jgrapht;2434;938.8
edmonds-karp;jgrapht;2498;1002.6
edmonds-karp;jgrapht;2562;1063.5
edmonds-karp;jgrapht;2626;1120.3
edmonds-karp;jgrapht;2690;1207.5
edmonds-karp;jgrapht;2754;1188.1
edmonds-karp;jgrapht;2818;1359.3
edmonds-karp;jgrapht;2882;1352.6
edmonds-karp;jgrapht;2946;1355.6
edmonds-karp;jgrapht;3010;1401.4
edmonds-karp;jgrapht;3074;1462.1
edmonds-karp;jgrapht;3138;1525.0
edmonds-karp;jgrapht;3202;1582.2
edmonds-karp;jgrapht;3266;1641.6
edmonds-karp;jgrapht;3330;1703.0
edmonds-karp;jgrapht;3394;1768.0
edmonds-karp;jgrapht;3458;1837.0
edmonds-karp;jgrapht;3522;1927.6
edmonds-karp;jgrapht;3586;1985.0
edmonds-karp;jgrapht;3650;2046.7
edmonds-karp;jgrapht;3714;2106.2
edmonds-karp;jgrapht;3778;2181.6
edmonds-karp;jgrapht;3842;2262.3
edmonds-karp;jgrapht;3906;2340.0
edmonds-karp;jgrapht;3970;2422.9
edmonds-karp;jgrapht;4034;2485.1


==> plots.r1/wide-wash-jgrapht-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht;130;0.8
push-relabel;jgrapht;194;0.5
push-relabel;jgrapht;258;0.7
push-relabel;jgrapht;322;0.9
push-relabel;jgrapht;386;1.1
push-relabel;jgrapht;450;1.2
push-relabel;jgrapht;514;1.5
push-relabel;jgrapht;578;1.5
push-relabel;jgrapht;642;1.8
push-relabel;jgrapht;706;2.2
push-relabel;jgrapht;770;2.3
push-relabel;jgrapht;834;2.9
push-relabel;jgrapht;898;2.5
push-relabel;jgrapht;962;2.5
push-relabel;jgrapht;1026;3.0
push-relabel;jgrapht;1090;3.3
push-relabel;jgrapht;1154;3.2
push-relabel;jgrapht;1218;4.1
push-relabel;jgrapht;1282;4.1
push-relabel;jgrapht;1346;3.9
push-relabel;jgrapht;1410;4.0
push-relabel;jgrapht;1474;4.7
push-relabel;jgrapht;1538;5.6
push-relabel;jgrapht;1602;5.8
push-relabel;jgrapht;1666;7.5
push-relabel;jgrapht;1730;6.3
push-relabel;jgrapht;1794;6.7
push-relabel;jgrapht;1858;6.9
push-relabel;jgrapht;1922;6.9
push-relabel;jgrapht;1986;7.5
push-relabel;jgrapht;2050;8.0
push-relabel;jgrapht;2114;7.9
push-relabel;jgrapht;2178;8.3
push-relabel;jgrapht;2242;8.9
push-relabel;jgrapht;2306;8.9
push-relabel;jgrapht;2370;9.1
push-relabel;jgrapht;2434;10.1
push-relabel;jgrapht;2498;9.8
push-relabel;jgrapht;2562;10.5
push-relabel;jgrapht;2626;10.4
push-relabel;jgrapht;2690;11.4
push-relabel;jgrapht;2754;10.3
push-relabel;jgrapht;2818;12.1
push-relabel;jgrapht;2882;12.4
push-relabel;jgrapht;2946;11.4
push-relabel;jgrapht;3010;11.5
push-relabel;jgrapht;3074;11.7
push-relabel;jgrapht;3138;11.8
push-relabel;jgrapht;3202;12.3
push-relabel;jgrapht;3266;12.2
push-relabel;jgrapht;3330;12.6
push-relabel;jgrapht;3394;12.6
push-relabel;jgrapht;3458;14.2
push-relabel;jgrapht;3522;13.5
push-relabel;jgrapht;3586;14.4
push-relabel;jgrapht;3650;14.1
push-relabel;jgrapht;3714;14.5
push-relabel;jgrapht;3778;14.8
push-relabel;jgrapht;3842;14.7
push-relabel;jgrapht;3906;14.9
push-relabel;jgrapht;3970;15.4
push-relabel;jgrapht;4034;15.8


==> plots.r1/wide-wash-jgrapht-sparse-dinic.csv <==
algorithm;library;nodes;time (ms)
dinic;jgrapht-sparse;130;0.4
dinic;jgrapht-sparse;194;0.7
dinic;jgrapht-sparse;258;0.9
dinic;jgrapht-sparse;322;0.9
dinic;jgrapht-sparse;386;1.2
dinic;jgrapht-sparse;450;1.6
dinic;jgrapht-sparse;514;1.8
dinic;jgrapht-sparse;578;2.2
dinic;jgrapht-sparse;642;2.5
dinic;jgrapht-sparse;706;2.5
dinic;jgrapht-sparse;770;3.0
dinic;jgrapht-sparse;834;3.5
dinic;jgrapht-sparse;898;3.9
dinic;jgrapht-sparse;962;4.3
dinic;jgrapht-sparse;1026;4.6
dinic;jgrapht-sparse;1090;4.8
dinic;jgrapht-sparse;1154;5.1
dinic;jgrapht-sparse;1218;5.9
dinic;jgrapht-sparse;1282;5.8
dinic;jgrapht-sparse;1346;6.2
dinic;jgrapht-sparse;1410;7.1
dinic;jgrapht-sparse;1474;7.8
dinic;jgrapht-sparse;1538;7.9
dinic;jgrapht-sparse;1602;8.4
dinic;jgrapht-sparse;1666;10.8
dinic;jgrapht-sparse;1730;10.6
dinic;jgrapht-sparse;1794;10.2
dinic;jgrapht-sparse;1858;11.3
dinic;jgrapht-sparse;1922;11.6
dinic;jgrapht-sparse;1986;12.8
dinic;jgrapht-sparse;2050;13.4
dinic;jgrapht-sparse;2114;14.0
dinic;jgrapht-sparse;2178;14.1
dinic;jgrapht-sparse;2242;15.2
dinic;jgrapht-sparse;2306;16.4
dinic;jgrapht-sparse;2370;16.6
dinic;jgrapht-sparse;2434;16.7
dinic;jgrapht-sparse;2498;17.4
dinic;jgrapht-sparse;2562;19.0
dinic;jgrapht-sparse;2626;19.7
dinic;jgrapht-sparse;2690;20.3
dinic;jgrapht-sparse;2754;20.2
dinic;jgrapht-sparse;2818;22.5
dinic;jgrapht-sparse;2882;22.1
dinic;jgrapht-sparse;2946;22.7
dinic;jgrapht-sparse;3010;24.0
dinic;jgrapht-sparse;3074;24.2
dinic;jgrapht-sparse;3138;24.4
dinic;jgrapht-sparse;3202;25.9
dinic;jgrapht-sparse;3266;25.7
dinic;jgrapht-sparse;3330;27.0
dinic;jgrapht-sparse;3394;27.8
dinic;jgrapht-sparse;3458;28.9
dinic;jgrapht-sparse;3522;30.2
dinic;jgrapht-sparse;3586;30.6
dinic;jgrapht-sparse;3650;31.4
dinic;jgrapht-sparse;3714;32.8
dinic;jgrapht-sparse;3778;33.0
dinic;jgrapht-sparse;3842;34.0
dinic;jgrapht-sparse;3906;35.0
dinic;jgrapht-sparse;3970;36.3
dinic;jgrapht-sparse;4034;36.6


==> plots.r1/wide-wash-jgrapht-sparse-edmonds-karp.csv <==
algorithm;library;nodes;time (ms)
edmonds-karp;jgrapht-sparse;130;0.6
edmonds-karp;jgrapht-sparse;194;0.8
edmonds-karp;jgrapht-sparse;258;1.6
edmonds-karp;jgrapht-sparse;322;2.6
edmonds-karp;jgrapht-sparse;386;5.7
edmonds-karp;jgrapht-sparse;450;11.7
edmonds-karp;jgrapht-sparse;514;22.3
edmonds-karp;jgrapht-sparse;578;38.0
edmonds-karp;jgrapht-sparse;642;54.8
edmonds-karp;jgrapht-sparse;706;70.0
edmonds-karp;jgrapht-sparse;770;87.9
edmonds-karp;jgrapht-sparse;834;107.6
edmonds-karp;jgrapht-sparse;898;128.8
edmonds-karp;jgrapht-sparse;962;152.6
edmonds-karp;jgrapht-sparse;1026;178.6
edmonds-karp;jgrapht-sparse;1090;206.3
edmonds-karp;jgrapht-sparse;1154;230.2
edmonds-karp;jgrapht-sparse;1218;257.9
edmonds-karp;jgrapht-sparse;1282;284.2
edmonds-karp;jgrapht-sparse;1346;310.0
edmonds-karp;jgrapht-sparse;1410;349.3
edmonds-karp;jgrapht-sparse;1474;376.9
edmonds-karp;jgrapht-sparse;1538;412.2
edmonds-karp;jgrapht-sparse;1602;468.7
edmonds-karp;jgrapht-sparse;1666;556.4
edmonds-karp;jgrapht-sparse;1730;555.9
edmonds-karp;jgrapht-sparse;1794;598.4
edmonds-karp;jgrapht-sparse;1858;637.7
edmonds-karp;jgrapht-sparse;1922;683.8
edmonds-karp;jgrapht-sparse;1986;760.2
edmonds-karp;jgrapht-sparse;2050;796.4
edmonds-karp;jgrapht-sparse;2114;802.6
edmonds-karp;jgrapht-sparse;2178;850.9
edmonds-karp;jgrapht-sparse;2242;902.1
edmonds-karp;jgrapht-sparse;2306;933.3
edmonds-karp;jgrapht-sparse;2370;963.2
edmonds-karp;jgrapht-sparse;2434;992.2
edmonds-karp;jgrapht-sparse;2498;1059.9
edmonds-karp;jgrapht-sparse;2562;1125.7
edmonds-karp;jgrapht-sparse;2626;1164.8
edmonds-karp;jgrapht-sparse;2690;1239.0
edmonds-karp;jgrapht-sparse;2754;1240.6
edmonds-karp;jgrapht-sparse;2818;1390.0
edmonds-karp;jgrapht-sparse;2882;1422.9
edmonds-karp;jgrapht-sparse;2946;1392.4
edmonds-karp;jgrapht-sparse;3010;1443.4
edmonds-karp;jgrapht-sparse;3074;1498.1
edmonds-karp;jgrapht-sparse;3138;1553.6
edmonds-karp;jgrapht-sparse;3202;1616.1
edmonds-karp;jgrapht-sparse;3266;1671.4
edmonds-karp;jgrapht-sparse;3330;1725.8
edmonds-karp;jgrapht-sparse;3394;1788.1
edmonds-karp;jgrapht-sparse;3458;1859.5
edmonds-karp;jgrapht-sparse;3522;1928.2
edmonds-karp;jgrapht-sparse;3586;2004.9
edmonds-karp;jgrapht-sparse;3650;2066.8
edmonds-karp;jgrapht-sparse;3714;2144.2
edmonds-karp;jgrapht-sparse;3778;2179.4
edmonds-karp;jgrapht-sparse;3842;2264.7
edmonds-karp;jgrapht-sparse;3906;2328.6
edmonds-karp;jgrapht-sparse;3970;2409.8
edmonds-karp;jgrapht-sparse;4034;2483.5


==> plots.r1/wide-wash-jgrapht-sparse-push-relabel.csv <==
algorithm;library;nodes;time (ms)
push-relabel;jgrapht-sparse;130;0.6
push-relabel;jgrapht-sparse;194;0.5
push-relabel;jgrapht-sparse;258;0.5
push-relabel;jgrapht-sparse;322;1.0
push-relabel;jgrapht-sparse;386;1.0
push-relabel;jgrapht-sparse;450;1.4
push-relabel;jgrapht-sparse;514;1.4
push-relabel;jgrapht-sparse;578;1.6
push-relabel;jgrapht-sparse;642;1.6
push-relabel;jgrapht-sparse;706;1.8
push-relabel;jgrapht-sparse;770;2.0
push-relabel;jgrapht-sparse;834;2.3
push-relabel;jgrapht-sparse;898;2.5
push-relabel;jgrapht-sparse;962;2.8
push-relabel;jgrapht-sparse;1026;2.9
push-relabel;jgrapht-sparse;1090;3.0
push-relabel;jgrapht-sparse;1154;3.6
push-relabel;jgrapht-sparse;1218;3.4
push-relabel;jgrapht-sparse;1282;3.9
push-relabel;jgrapht-sparse;1346;4.2
push-relabel;jgrapht-sparse;1410;4.0
push-relabel;jgrapht-sparse;1474;4.2
push-relabel;jgrapht-sparse;1538;4.8
push-relabel;jgrapht-sparse;1602;5.3
push-relabel;jgrapht-sparse;1666;6.1
push-relabel;jgrapht-sparse;1730;6.1
push-relabel;jgrapht-sparse;1794;6.2
push-relabel;jgrapht-sparse;1858;6.6
push-relabel;jgrapht-sparse;1922;7.1
push-relabel;jgrapht-sparse;1986;6.9
push-relabel;jgrapht-sparse;2050;7.3
push-relabel;jgrapht-sparse;2114;7.7
push-relabel;jgrapht-sparse;2178;7.9
push-relabel;jgrapht-sparse;2242;8.6
push-relabel;jgrapht-sparse;2306;8.6
push-relabel;jgrapht-sparse;2370;8.9
push-relabel;jgrapht-sparse;2434;9.0
push-relabel;jgrapht-sparse;2498;8.9
push-relabel;jgrapht-sparse;2562;9.4
push-relabel;jgrapht-sparse;2626;10.2
push-relabel;jgrapht-sparse;2690;10.5
push-relabel;jgrapht-sparse;2754;10.0
push-relabel;jgrapht-sparse;2818;11.5
push-relabel;jgrapht-sparse;2882;12.2
push-relabel;jgrapht-sparse;2946;11.0
push-relabel;jgrapht-sparse;3010;11.4
push-relabel;jgrapht-sparse;3074;11.5
push-relabel;jgrapht-sparse;3138;12.1
push-relabel;jgrapht-sparse;3202;12.4
push-relabel;jgrapht-sparse;3266;12.5
push-relabel;jgrapht-sparse;3330;12.7
push-relabel;jgrapht-sparse;3394;13.0
push-relabel;jgrapht-sparse;3458;13.2
push-relabel;jgrapht-sparse;3522;13.7
push-relabel;jgrapht-sparse;3586;14.2
push-relabel;jgrapht-sparse;3650;13.9
push-relabel;jgrapht-sparse;3714;14.2
push-relabel;jgrapht-sparse;3778;14.6
push-relabel;jgrapht-sparse;3842;14.8
push-relabel;jgrapht-sparse;3906;15.1
push-relabel;jgrapht-sparse;3970;15.3
push-relabel;jgrapht-sparse;4034;15.6

